The KCAL VERA 22 GHz calibrator survey

We observed at 22 GHz with the VLBI array VERA a sample of 1536 sources with correlated flux densities brighter than 200 mJy at 8 GHz. One half of target sources has been detected. The detection limit was around 200 mJy. We derived the correlated flux densities of 877 detected sources in three ranges of projected baseline lengths. The objective of these observations was to determine the suitability of given sources as phase calibrators for dual-beam and phase-referencing observations at high frequencies. Preliminary results indicate that the number of compact extragalactic sources at 22 GHz brighter than a given correlated flux density level is twice less than at 8 GHz.

==> kcal_cat.txt <==
Title: The KCAL VERA 22 GHz calibrator survey 
Authors: Petrov L., Honma M., Shibata S.M. 
Table: Catalog of correlated flux densities of 877 sources that have at least
       two detections in VERA KCAL observing campaign.
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---    IAU      IAU source J2000 name
  12- 19 A8     ---    IVS      IVS source name
      21 A1     ---  f_IAU      Flag on IAU (1)
      23 I1     ---    NExp     Number of experiments source has been observed
  25- 26 I2     ---    NObs     Number of observations source has been detected
  28- 33 F6.3   Jy     F70      Median correlated flux density at baseline 
                                 projection lengths < 70 Mega wavelengths (2)
  35- 40 F6.3   Jy     F70-100  Median correlated flux density at baseline 
                                 projection lengths 70-100 Mega wavelengths (2)
  42- 47 F6.3   Jy     F100     Median correlated flux density at baseline 
                                 projection lengths > 100 Mega wavelengths (2)
  49- 54 F6.3   Jy     eF70     Mean error in F70 (2)
  56- 61 F6.3   Jy     eF70-100 Mean error in F70-100 (2)
  63- 68 F6.3   Jy     eF100    Mean error in F100 (2)
  70- 71 I2     h      RAh      Hours of Right Ascension (J2000)
  73- 74 I2     min    RAm      Minutes of Right Ascension (J2000)
  76- 80 F5.2   s      RAs      Seconds of Right Ascension (J2000)
      82 A1     ---    DE-      Sign of the Declination (J2000)
  83- 84 I2     deg    DEd      Degrees of Declination (J2000)
  86- 87 I2     arcmin DEm      Arcminutes of Declination (J2000)
  89- 92 F4.1   arcsec DEs      Arcseconds of Declination (J2000)
--------------------------------------------------------------------------------
Note (1): 
    C = an amplitude calibrator;
blank = target source.
Note (2): -1.000 indicates a Null value (no measurement of flux density at that baseline projection length range)
--------------------------------------------------------------------------------
J0001+1914 2358+189   1  4  0.221  0.322  0.216  0.055  0.070  0.051 00 01 08.62 +19 14 33.8
J0005+3820 0003+380   2  8 -1.000  0.608  0.526 -1.000  0.136  0.116 00 05 57.17 +38 20 15.1
J0006-0623 0003-066   2  9  1.027  1.120  1.212  0.104  0.205  0.176 00 06 13.89 -06 23 35.3
J0008+6837 0005+683   1  2 -1.000  0.353 -1.000 -1.000  0.080 -1.000 00 08 33.47 +68 37 22.0
J0010+1058 IIIZW2   C 2  6 -1.000  1.193  1.442 -1.000  0.239  0.289 00 10 31.00 +10 58 29.5
J0010+1724 0007+171   1  2 -1.000  0.340  0.266 -1.000  0.078  0.060 00 10 33.99 +17 24 18.7
J0010-2157 0008-222   1  2 -1.000  0.236 -1.000 -1.000  0.052 -1.000 00 10 53.64 -21 57 04.2
J0011+7045 0008+704   2  8  0.440  0.405  0.542  0.043  0.088  0.064 00 11 31.90 +70 45 31.6
J0012-3954 0010-401   1  3  0.505  0.494 -1.000  0.120  0.103 -1.000 00 12 59.90 -39 54 26.0
J0013+4051 0010+405   2  7  0.531  0.534  0.492  0.065  0.119  0.115 00 13 31.13 +40 51 37.1
J0013-0423 0011-046   2  7  0.552  0.406  0.445  0.071  0.094  0.101 00 13 54.13 -04 23 52.2
J0017+5312 0015+529   1  2 -1.000  0.270 -1.000 -1.000  0.067 -1.000 00 17 51.75 +53 12 19.1
J0017+8135 0014+813   2  8  0.448  0.459  0.341  0.099  0.100  0.035 00 17 08.47 +81 35 08.1
J0019+2021 0017+200 C 2 12  0.768  0.649  0.559  0.087  0.139  0.117 00 19 37.85 +20 21 45.6
J0019+7327 0016+731 C 1  6  2.094  1.892  1.892  0.427  0.388  0.365 00 19 45.78 +73 27 30.0
J0022+0608 0019+058   2  9  0.864  0.630  0.654  0.098  0.124  0.134 00 22 32.44 +06 08 04.2
J0028+2000 0025+197   1  2 -1.000  0.290  0.245 -1.000  0.070  0.057 00 28 29.81 +20 00 26.7
J0029+0554 0027+056   2  9  0.544  0.543  0.511  0.065  0.119  0.105 00 29 45.89 +05 54 40.7
J0030-0211 0027-024   1  2 -1.000  0.301 -1.000 -1.000  0.075 -1.000 00 30 31.82 -02 11 56.1
J0038+4137 0035+413   3 12  0.458  0.448  0.446  0.072  0.100  0.100 00 38 24.84 +41 37 06.0
J0038-2459 0035-252   1  6  0.786  1.267  1.110  0.156  0.235  0.197 00 38 14.73 -24 59 02.2
J0039+1411 0037+139   3  9  0.328  0.313  0.286  0.022  0.080  0.066 00 39 39.61 +14 11 57.5
J0040-0146 0038-020 C 1  3 -1.000  0.489  0.340 -1.000  0.093  0.073 00 40 57.61 -01 46 32.0
J0046+2456 0043+246   2  7 -1.000  0.387  0.370 -1.000  0.088  0.086 00 46 07.82 +24 56 32.5
J0047+2435 0045+243   2  7 -1.000  0.226  0.242 -1.000  0.058  0.055 00 47 43.87 +24 35 15.9
J0048+3157 NGC0262  C 3 10  0.668  0.521  0.305  0.050  0.113  0.045 00 48 47.14 +31 57 25.0
J0049+5128 0046+511   1  2 -1.000  0.352  0.326 -1.000  0.081  0.081 00 49 37.99 +51 28 13.6
J0050-0452 0047-051   1  2 -1.000  0.559 -1.000 -1.000  0.116 -1.000 00 50 21.53 -04 52 20.5
J0050-0929 0048-097 C 2  6 -1.000  2.082  2.080 -1.000  0.402  0.417 00 50 41.31 -09 29 05.2
J0051-0650 0048-071   1  3  0.838  0.860 -1.000  0.176  0.181 -1.000 00 51 08.20 -06 50 02.2
J0056+1625 0054+161 C 2  9 -1.000  0.380  0.415 -1.000  0.084  0.086 00 56 55.29 +16 25 13.3
J0058-0539 0055-059   1  2  0.423  0.512 -1.000  0.099  0.128 -1.000 00 58 05.06 -05 39 52.2
J0104-2416 0102-245   1  3  0.607  0.672  0.488  0.141  0.170  0.121 01 04 58.20 -24 16 28.4
J0105+4819 0102+480   2 11  0.379  0.280  0.264  0.088  0.068  0.056 01 05 49.92 +48 19 03.1
J0106-2718 0104-275   1  6  0.450  0.467  0.282  0.084  0.084  0.063 01 06 26.08 -27 18 11.8
J0110-0741 0108-079   1  2  0.256  0.265 -1.000  0.059  0.064 -1.000 01 10 50.02 -07 41 41.1
J0111-1317 0109-135   1  2  0.318  0.359 -1.000  0.072  0.082 -1.000 01 11 56.85 -13 17 01.1
J0112+3522 0109+351   1  6  1.024  1.114  1.117  0.213  0.234  0.224 01 12 12.94 +35 22 19.3
J0116-1136 0113-118   1  2  0.523  0.428 -1.000  0.109  0.094 -1.000 01 16 12.52 -11 36 15.4
J0117-2111 0115-214   1  5  0.274  0.648  0.500  0.062  0.125  0.108 01 17 48.78 -21 11 06.6
J0118-2141 0116-219   1  6  0.321  0.711  0.734  0.075  0.138  0.135 01 18 57.26 -21 41 30.1
J0121+0422 0119+041 C 3  9 -1.000  0.721  0.648 -1.000  0.142  0.088 01 21 56.86 +04 22 24.7
J0121+1149 0119+115 C 3  9  1.612  2.663  3.199  0.103  0.527  0.427 01 21 41.59 +11 49 50.4
J0125+4718 0122+470   1  3 -1.000  0.133 -1.000 -1.000  0.032 -1.000 01 25 07.70 +47 18 03.0
J0125-2549 0122-260   1  3  0.208  0.181 -1.000  0.047  0.045 -1.000 01 25 18.83 -25 49 04.3
J0126+2559 0123+257 C 2 11 -1.000  0.381  0.343 -1.000  0.087  0.079 01 26 42.79 +25 59 01.3
J0128+4901 0125+487   2 11  0.522  0.533  0.494  0.113  0.109  0.097 01 28 08.06 +49 01 05.9
J0129+1446 0127+145   1  6  0.220  0.257  0.203  0.049  0.063  0.045 01 29 55.34 +14 46 47.8
J0136+4751 0133+476 C 1 18  3.787  3.513  3.379  0.654  0.657  0.636 01 36 58.59 +47 51 29.1
J0137-2430 0135-247   2 10  0.734  0.917  0.756  0.152  0.177  0.071 01 37 38.34 -24 30 53.8
J0139+1753 0136+176   1  3  0.220  0.244  0.192  0.051  0.053  0.043 01 39 41.97 +17 53 07.5
J0141-0928 0138-097 C 1 13  0.351  0.338  0.206  0.073  0.075  0.052 01 41 25.83 -09 28 43.6
J0143+4129 0140+412   2  9  0.135  0.186  0.189  0.017  0.042  0.042 01 43 03.18 +41 29 20.4
J0143-3200 0140-322   1  6  0.318  0.384  0.335  0.064  0.078  0.070 01 43 10.13 -32 00 56.6
J0144+2705 0141+268   1  3 -1.000  0.490  0.397 -1.000  0.098  0.099 01 44 33.55 +27 05 03.1
J0145-2733 0142-278   1  6  0.523  0.419  0.342  0.097  0.086  0.073 01 45 03.39 -27 33 34.3
J0148+3854 0145+386   1  2  0.188  0.143 -1.000  0.042  0.032 -1.000 01 48 24.37 +38 54 05.2
J0149+0555 0146+056   1  3  0.687  0.408 -1.000  0.141  0.092 -1.000 01 49 22.37 +05 55 53.5
J0149+1857 0147+187   2  9  0.180  0.342  0.246  0.022  0.077  0.059 01 49 49.71 +18 57 20.6
J0151+2744 0148+274   1  2 -1.000  0.267  0.369 -1.000  0.069  0.094 01 51 27.14 +27 44 41.7
J0151+5454 0148+546   2  4 -1.000  0.153 -1.000 -1.000  0.035 -1.000 01 51 36.28 +54 54 37.6
J0151-1732 0148-177   1  3  0.252  0.273 -1.000  0.058  0.062 -1.000 01 51 06.08 -17 32 44.7
J0152+2207 0149+218 C 3  8 -1.000  0.647  0.595 -1.000  0.133  0.122 01 52 18.05 +22 07 07.6
J0152+3716 0149+370   1  5  0.123  0.152  0.122  0.031  0.036  0.031 01 52 12.21 +37 16 05.6
J0153-3310 0150-334   1  2  0.225  0.234 -1.000  0.052  0.054 -1.000 01 53 10.12 -33 10 25.8
J0154+4743 0151+474   4 17  0.539  0.567  0.620  0.057  0.119  0.089 01 54 56.28 +47 43 26.5
J0156+3914 0153+389   3 11  0.219  0.231  0.257  0.016  0.052  0.035 01 56 31.41 +39 14 30.9
J0200+0322 0158+031   1  3 -1.000  0.258 -1.000 -1.000  0.063 -1.000 02 00 40.81 +03 22 49.5
J0202+4205 0159+418   3 12  0.247  0.289  0.268  0.018  0.065  0.066 02 02 43.65 +42 05 16.3
J0203+7232 0159+723   2 11  0.392  0.367  0.244  0.079  0.078  0.056 02 03 33.38 +72 32 53.6
J0204-1701 0202-172   1  6  0.504  0.950  0.930  0.098  0.190  0.146 02 04 57.67 -17 01 19.8
J0204-3328 0202-337   1  3  0.245  0.189 -1.000  0.058  0.043 -1.000 02 04 28.66 -33 28 50.4
J0205+3212 0202+319 C 2  9 -1.000  2.407  2.496 -1.000  0.493  0.475 02 05 04.92 +32 12 30.0
J0211+1051 0208+106   1  2 -1.000  0.261 -1.000 -1.000  0.056 -1.000 02 11 13.17 +10 51 34.7
J0215-0222 0213-026 C 1  2 -1.000  0.364 -1.000 -1.000  0.072 -1.000 02 15 42.01 -02 22 56.7
J0216-3247 0214-330   1  6  0.383  0.344  0.264  0.073  0.067  0.064 02 16 48.18 -32 47 40.8
J0217+0144 0215+015   1  3 -1.000  0.768 -1.000 -1.000  0.153 -1.000 02 17 48.95 +01 44 49.6
J0217+0837 0214+083   1  2 -1.000  0.380 -1.000 -1.000  0.074 -1.000 02 17 17.12 +08 37 03.8
J0217+7349 0212+735 C 2 12  1.925  2.389  1.773  0.368  0.436  0.345 02 17 30.81 +73 49 32.6
J0219+0120 0216+011   1  3 -1.000  0.436 -1.000 -1.000  0.091 -1.000 02 19 07.02 +01 20 59.8
J0222+4302 0219+428   4 17  0.585  0.549  0.575  0.030  0.114  0.084 02 22 39.61 +43 02 07.7
J0222-1615 0219-164   1  5  0.271  0.319  0.313  0.061  0.069  0.076 02 22 00.72 -16 15 16.5
J0222-3441 0220-349 C 1 11  0.542  0.487  0.285  0.116  0.108  0.071 02 22 56.40 -34 41 28.7
J0224+0659 0221+067   2  6 -1.000  0.403  0.395 -1.000  0.085  0.042 02 24 28.42 +06 59 23.3
J0227-3026 0225-306   1  6  0.319  0.357  0.302  0.064  0.069  0.065 02 27 40.53 -30 26 03.6
J0228+6721 4C67.05  C 3 11  0.551  0.598  0.434  0.120  0.128  0.098 02 28 50.05 +67 21 03.0
J0228-0337 0226-038   1  3 -1.000  0.305 -1.000 -1.000  0.071 -1.000 02 28 53.21 -03 37 37.1
J0229-3643 0227-369   1  6  0.646  0.683  0.479  0.118  0.128  0.103 02 29 28.44 -36 43 56.8
J0230+4032 0227+403   4 16  0.374  0.321  0.421  0.019  0.071  0.064 02 30 45.71 +40 32 53.0
J0231+1322 0229+131 C 2  6 -1.000  1.096  0.553 -1.000  0.224  0.114 02 31 45.89 +13 22 54.7
J0232+2628 0229+262   1  3 -1.000  0.492  0.478 -1.000  0.103  0.116 02 32 27.62 +26 28 38.5
J0236-2953 0234-301   1  6  0.465  0.412  0.496  0.088  0.083  0.095 02 36 31.16 -29 53 55.5
J0239-0234 0237-027   2  6  0.778 -1.000  1.030  0.177 -1.000  0.215 02 39 45.47 -02 34 40.9
J0240+1848 0237+185   1  4 -1.000  0.420  0.345 -1.000  0.092  0.085 02 40 42.81 +18 48 00.0
J0242+1101 0239+108   3  9 -1.000  0.694  0.818 -1.000  0.145  0.111 02 42 29.17 +11 01 00.7
J0243-0550 0240-060   1  2 -1.000  0.278 -1.000 -1.000  0.064 -1.000 02 43 12.46 -05 50 55.2
J0244+6228 0241+622 C 2  9  1.688  2.513  1.376  0.175  0.497  0.260 02 44 57.69 +62 28 06.5
J0248-1631 0245-167   1  2 -1.000  0.136 -1.000 -1.000  0.029 -1.000 02 48 07.73 -16 31 46.3
J0249+0619 0246+061   1  3  0.347  0.462 -1.000  0.081  0.100 -1.000 02 49 18.01 +06 19 51.9
J0250-2627 0248-266   1  3 -1.000  0.395 -1.000 -1.000  0.080 -1.000 02 50 35.56 -26 27 42.5
J0252-2219 0250-225   1  6  0.230  0.203  0.227  0.047  0.045  0.051 02 52 47.95 -22 19 25.4
J0253+5102 0250+508   1  5  0.268  0.317  0.159  0.053  0.059  0.041 02 53 57.60 +51 02 56.4
J0254+2343 0251+235   4 17  0.412  0.521  0.416  0.021  0.108  0.060 02 54 24.71 +23 43 26.4
J0256+1334 0253+133   3 12  0.344  0.325  0.311  0.024  0.069  0.042 02 56 34.98 +13 34 35.3
J0257+6556 0252+657   1  3  0.276  0.262  0.256  0.063  0.056  0.058 02 57 01.34 +65 56 35.4
J0258+0541 0256+054   2  5  0.177  0.183 -1.000  0.045  0.041 -1.000 02 58 50.52 +05 41 08.0
J0258-3909 0256-393   1  4  0.245  0.211 -1.000  0.055  0.046 -1.000 02 58 14.04 -39 09 40.6
J0259+0747 0256+075   2  5 -1.000  0.538  0.518 -1.000  0.114  0.114 02 59 27.07 +07 47 39.6
J0259+1925 0256+192 C 2  5 -1.000  0.270  0.265 -1.000  0.060  0.029 02 59 29.65 +19 25 44.3
J0301-3126 0259-316   1  2 -1.000  0.337 -1.000 -1.000  0.058 -1.000 03 01 16.24 -31 26 15.7
J0302+1218 0259+121   1  2 -1.000  0.224 -1.000 -1.000  0.047 -1.000 03 02 30.54 +12 18 56.7
J0303+4716 0300+470 C 3 12  0.628  0.626  0.665  0.042  0.132  0.090 03 03 35.24 +47 16 16.2
J0304+7727 0258+772   3 11  0.386  0.329  0.273  0.027  0.068  0.039 03 04 54.44 +77 27 31.6
J0309+1029 0306+102 C 2  5 -1.000  0.993  0.866 -1.000  0.202  0.172 03 09 03.62 +10 29 16.3
J0310+3814 0307+380   1  2 -1.000  0.247 -1.000 -1.000  0.054 -1.000 03 10 49.87 +38 14 53.8
J0312+0133 0310+013   3 15  0.463  0.413  0.446  0.032  0.090  0.060 03 12 43.60 +01 33 17.5
J0313+0228 0310+022   1  3 -1.000  0.340 -1.000 -1.000  0.071 -1.000 03 13 13.40 +02 28 35.3
J0313+4120 0309+411 C 4 12  1.022  1.004  1.040  0.159  0.206  0.158 03 13 01.96 +41 20 01.1
J0324-2918 0322-294   4 17  0.360  0.563  0.642  0.019  0.111  0.121 03 24 44.29 -29 18 21.2
J0325+2224 0322+222 C 2  6  0.743  0.835  0.901  0.159  0.172  0.182 03 25 36.81 +22 24 00.3
J0327-2202 0325-222   1  2 -1.000  0.302 -1.000 -1.000  0.060 -1.000 03 27 59.92 -22 02 06.3
J0329+2756 0326+278   1  6  0.467  0.271  0.236  0.073  0.057  0.053 03 29 57.66 +27 56 15.4
J0329-2357 0327-241   4 18  0.688  0.736  0.730  0.035  0.148  0.148 03 29 54.07 -23 57 08.7
J0330+3639 0327+364   2  9  1.231  0.929  0.755  0.220  0.190  0.076 03 30 34.76 +36 39 41.0
J0331-1051 0329-110   2  8  0.161  0.209  0.166  0.019  0.046  0.041 03 31 50.75 -10 51 55.5
J0336+3218 NRAO140    4 11  1.510  1.308  1.325  0.152  0.269  0.264 03 36 30.10 +32 18 29.3
J0336-1302 0334-131   2  7  0.184  0.212  0.185  0.024  0.052  0.022 03 36 35.03 -13 02 04.6
J0337-1204 0335-122   1  6  0.540  0.455  0.450  0.108  0.095  0.092 03 37 55.45 -12 04 04.5
J0339-0146 CTA26    C 3  9 -1.000  1.686  1.829 -1.000  0.334  0.245 03 39 30.93 -01 46 35.8
J0341+3352 0337+337   2  9  0.760  0.571  0.392  0.122  0.125  0.038 03 41 09.97 +33 52 21.6
J0343+3622 0340+362 C 1  3  0.236  0.237  0.229  0.054  0.051  0.052 03 43 28.95 +36 22 12.4
J0344+6518 0339+651   1  4 -1.000  0.235 -1.000 -1.000  0.050 -1.000 03 44 32.63 +65 18 10.3
J0347+2004 0344+199   2  9 -1.000  0.431  0.463 -1.000  0.093  0.047 03 47 29.55 +20 04 53.0
J0348-1610 0346-163   1  2  0.545 -1.000  0.592  0.120 -1.000  0.148 03 48 39.27 -16 10 17.7
J0348-2749 0346-279 C 2  9  1.019  0.998  1.030  0.201  0.203  0.102 03 48 38.14 -27 49 13.5
J0349+2104 0346+209   1  4  0.615  0.608 -1.000  0.138  0.148 -1.000 03 49 45.23 +21 04 45.9
J0349+4609 0345+460 C 3 12  0.296  0.316  0.325  0.067  0.067  0.071 03 49 18.74 +46 09 59.6
J0349-2102 0347-211   2  4  0.506  0.525  0.630  0.058  0.062  0.140 03 49 57.82 -21 02 47.7
J0350+0506 0348+049   2 11  0.428  0.495  0.368  0.093  0.109  0.040 03 50 54.20 +05 06 21.1
J0352-2514 0350-253   1  5  0.482  0.427 -1.000  0.104  0.102 -1.000 03 52 11.05 -25 14 50.2
J0354+0441 0351+045   1  6  0.464  0.466  0.510  0.093  0.095  0.097 03 54 24.12 +04 41 07.2
J0354+4643 0350+465 C 3 12  0.334  0.401  0.336  0.051  0.081  0.072 03 54 30.01 +46 43 18.7
J0354+6621 0349+662   2  4  0.125  0.140 -1.000  0.016  0.033 -1.000 03 54 03.69 +66 21 26.1
J0357+2319 0354+231   2  5  0.666  0.600  0.601  0.069  0.128  0.123 03 57 21.60 +23 19 53.8
J0401+0413 0358+040 C 1  3 -1.000  0.787  0.680 -1.000  0.139  0.140 04 01 19.91 +04 13 34.4
J0401+2110 0358+210 C 1  5 -1.000  0.322  0.236 -1.000  0.065  0.052 04 01 45.16 +21 10 28.5
J0405+3803 0402+379   1  6  0.477  0.382  0.385  0.100  0.080  0.082 04 05 49.26 +38 03 32.2
J0407+6821 0402+682   2  8  0.411  0.441  0.492  0.043  0.085  0.046 04 07 49.16 +68 21 31.6
J0409+1217 0406+121 C 1  5 -1.000  0.223  0.180 -1.000  0.049  0.042 04 09 22.00 +12 17 39.8
J0412+0010 0409+000   2  5  0.158  0.197  0.114  0.037  0.021  0.014 04 12 33.45 +00 10 48.5
J0416-3339 0414-337   2  8  0.457  0.433  0.463  0.101  0.100  0.045 04 16 20.51 -33 39 32.3
J0419+3955 0415+398 C 4 16  0.343  0.295  0.329  0.061  0.071  0.075 04 19 22.54 +39 55 28.9
J0423-0120 0420-014   3 12  4.078  4.132  4.303  0.256  0.782  0.865 04 23 15.80 -01 20 33.0
J0424+0204 0421+019   1  5  0.355  0.308 -1.000  0.084  0.079 -1.000 04 24 08.56 +02 04 24.9
J0424+1442 0421+145   3 11  0.185  0.243  0.167  0.029  0.039  0.026 04 24 23.49 +14 42 16.6
J0426+2327 0423+233   2  5  0.122  0.363  0.175  0.015  0.038  0.021 04 26 55.73 +23 27 39.6
J0426+6825 0421+683   1  2  0.103 -1.000  0.100  0.025 -1.000  0.024 04 26 50.06 +68 25 52.9
J0427+4133 0424+414   1  2  0.398  0.290 -1.000  0.084  0.061 -1.000 04 27 46.04 +41 33 01.0
J0427-0700 0425-071   3 12  0.419  0.367  0.247  0.065  0.078  0.020 04 27 26.15 -07 00 31.2
J0437-2954 0435-300   2  8  0.362  0.329  0.310  0.079  0.075  0.033 04 37 36.56 -29 54 04.1
J0438+4848 0435+487   1  3 -1.000  0.415 -1.000 -1.000  0.093 -1.000 04 38 59.10 +48 48 46.6
J0440+4244 0436+426   3 15  0.369  0.455  0.326  0.026  0.092  0.046 04 40 07.87 +42 44 40.2
J0442-2825 0440-285   2 12  0.690  0.738  0.309  0.135  0.138  0.067 04 42 37.65 -28 25 30.8
J0444+1042 0441+106   1  4  0.324  0.256 -1.000  0.066  0.058 -1.000 04 44 12.46 +10 42 47.2
J0448+1127 0446+113   3 13  0.215  0.292  0.233  0.015  0.064  0.033 04 48 50.41 +11 27 54.3
J0449+6332 0444+634   1  4  0.281  0.187 -1.000  0.054  0.042 -1.000 04 49 23.31 +63 32 09.4
J0449-3911 0448-392   2 11  0.434  0.691  0.422  0.097  0.147  0.093 04 49 42.25 -39 11 09.4
J0456+0400 0454+039   2  8  1.453  1.020  0.963  0.275  0.102  0.069 04 56 47.17 +04 00 52.9
J0457-0849 0454-088   4 14  0.242  0.219  0.254  0.055  0.026  0.040 04 57 20.21 -08 49 05.4
J0457-2324 0454-234 C 4 20  2.139  1.586  1.539  0.209  0.340  0.214 04 57 03.17 -23 24 52.0
J0502+2516 0459+252   4 19  0.272  0.342  0.298  0.032  0.074  0.070 05 02 58.47 +25 16 25.2
J0503+0203 0500+019   1  3 -1.000  0.114 -1.000 -1.000  0.026 -1.000 05 03 21.19 +02 03 04.6
J0503-0638 0501-067   2  4  0.200 -1.000  0.237  0.044 -1.000  0.028 05 03 56.04 -06 38 03.4
J0507+4645 0503+466   1  3  0.325  0.332  0.370  0.071  0.069  0.079 05 07 23.65 +46 45 42.3
J0509+0541 0506+056 C 1  6  0.213  0.208  0.208  0.048  0.046  0.045 05 09 25.96 +05 41 35.3
J0509+1011 0506+101   3 13 -1.000  0.220  0.246 -1.000  0.052  0.058 05 09 27.45 +10 11 44.6
J0509+3528 0505+354   4 19  0.357  0.561  0.500  0.037  0.086  0.075 05 09 05.84 +35 28 17.2
J0510+1800 0507+179 C 2  5  1.295  1.312  1.183  0.132  0.270  0.234 05 10 02.36 +18 00 41.5
J0511+1357 0508+138   2  9  0.369  0.349 -1.000  0.080  0.072 -1.000 05 11 38.31 +13 57 19.1
J0512+1517 0509+152   3 14  0.213  0.308  0.240  0.032  0.047  0.051 05 12 41.01 +15 17 23.4
J0513+0100 0511+009   3 11  0.156  0.199  0.185  0.025  0.047  0.030 05 13 40.03 +01 00 21.6
J0513-2159 0511-220 C 1  3 -1.000  0.630  0.603 -1.000  0.128  0.137 05 13 49.11 -21 59 16.0
J0516+0732 0514+074   1  5  0.270  0.275  0.261  0.057  0.056  0.060 05 16 56.36 +07 32 53.2
J0519+0848 0516+087   2  4 -1.000  0.546  0.697 -1.000  0.141  0.154 05 19 10.81 +08 48 56.7
J0519+7133 0513+714   4 21  0.400  0.562  0.412  0.063  0.085  0.086 05 19 28.88 +71 33 03.7
J0522+1415 0519+142   3 10  0.216  0.211  0.199  0.033  0.048  0.031 05 22 45.14 +14 15 29.2
J0523+4113 0520+411   2  9  1.855  1.458  1.587  0.360  0.311  0.158 05 23 55.78 +41 13 50.8
J0523-2614 0521-262   1  2 -1.000  0.180 -1.000 -1.000  0.038 -1.000 05 23 18.46 -26 14 09.5
J0530+1331 0528+134 C 2  9  3.549  3.546  2.964  0.716  0.706  0.599 05 30 56.41 +13 31 55.1
J0532-3848 0530-388   1  6  0.579  0.433  0.523  0.118  0.086  0.096 05 32 02.06 -38 48 54.3
J0536+5038 0532+506   2 12  1.327  0.997  1.165  0.139  0.200  0.224 05 36 20.23 +50 38 26.2
J0537+4441 0533+446   1  4 -1.000  0.164  0.120 -1.000  0.035  0.031 05 37 30.06 +44 41 03.5
J0538+5107 0534+510   1  2 -1.000  0.087 -1.000 -1.000  0.020 -1.000 05 38 54.79 +51 07 23.4
J0541+4729 0538+474   3 18  0.842  0.799  0.928  0.171  0.157  0.191 05 41 49.24 +47 29 07.6
J0541+5312 0537+531   1  3  0.244  0.174  0.315  0.059  0.040  0.069 05 41 16.17 +53 12 24.8
J0542+4951 3C147      2  9 -1.000  0.353  0.325 -1.000  0.075  0.032 05 42 36.13 +49 51 07.2
J0542-0913 0540-092   3  8  0.184  0.237 -1.000  0.015  0.053 -1.000 05 42 55.87 -09 13 31.0
J0543+8238 0532+826   3 15  0.310  0.274  0.311  0.064  0.060  0.022 05 43 38.84 +82 38 28.7
J0552+0313 0550+032   3  8  0.190  0.174 -1.000  0.044  0.043 -1.000 05 52 50.10 +03 13 27.2
J0552+3754 0548+378   3 18  0.380  0.315  0.377  0.079  0.074  0.080 05 52 17.93 +37 54 25.2
J0552+7240 0546+726   3 15  0.277  0.353  0.339  0.020  0.070  0.048 05 52 52.99 +72 40 45.1
J0555+3948 0552+398 C 2 12 -1.000  1.940  1.451 -1.000  0.377  0.286 05 55 30.80 +39 48 49.1
J0557+2413 0554+242 C 2  6  0.323  0.292 -1.000  0.037  0.059 -1.000 05 57 04.71 +24 13 55.2
J0558-1317 0555-132   1  3 -1.000  0.090 -1.000 -1.000  0.022 -1.000 05 58 02.54 -13 17 41.1
J0559+5804 0554+580   3 17  0.406  0.343  0.422  0.078  0.076  0.030 05 59 13.39 +58 04 03.4
J0602+4212 0559+422   2  8  0.353  0.306  0.189  0.038  0.069  0.025 06 02 58.94 +42 12 10.0
J0605+5753 0601+578   3 18  0.965  0.778  0.947  0.136  0.160  0.190 06 05 42.22 +57 53 16.3
J0609-1542 0607-157 C 4 14  2.583  2.332  2.637  0.128  0.464  0.533 06 09 40.94 -15 42 40.6
J0610-2301 0608-230   4 24  0.717  0.685  0.685  0.138  0.134  0.137 06 10 38.78 -23 01 45.8
J0613+1306 0611+131 C 2 12  0.231  0.252  0.202  0.052  0.056  0.045 06 13 57.69 +13 06 45.4
J0614+6046 0609+607   2  9  0.184  0.211  0.258  0.021  0.045  0.028 06 14 23.86 +60 46 21.7
J0614-2536 0612-255   2  6  0.268  0.222  0.313  0.034  0.053  0.040 06 14 17.21 -25 36 53.5
J0617+5701 0613+570   1  2 -1.000  0.096 -1.000 -1.000  0.021 -1.000 06 17 16.92 +57 01 16.4
J0617+7816 0610+782   1  3 -1.000  0.156 -1.000 -1.000  0.034 -1.000 06 17 56.93 +78 16 07.3
J0617-2200 0614-219   2  5  0.147  0.110  0.110  0.033  0.013  0.013 06 17 02.04 -22 00 28.1
J0620+2102 0617+210   4 22  0.294  0.336  0.291  0.067  0.076  0.034 06 20 19.52 +21 02 29.5
J0620-2827 0618-284   3 15  0.467  0.382  0.317  0.095  0.078  0.048 06 20 29.35 -28 27 36.0
J0621+7605 0614+761   3 14  0.341  0.295  0.283  0.073  0.066  0.022 06 21 18.79 +76 05 04.5
J0623+2241 0620+227   1  2 -1.000  0.080  0.089 -1.000  0.020  0.023 06 23 17.81 +22 41 35.7
J0624+3856 0620+389   1  2 -1.000  0.106 -1.000 -1.000  0.022 -1.000 06 24 19.02 +38 56 48.7
J0625+1440 0622+147   1  4 -1.000  0.282  0.179 -1.000  0.064  0.041 06 25 45.92 +14 40 19.7
J0625+4440 0621+446   1  3 -1.000  0.156  0.131 -1.000  0.034  0.030 06 25 18.26 +44 40 01.6
J0630+1738 0627+176   4 24  0.497  0.504  0.554  0.099  0.103  0.113 06 30 07.25 +17 38 12.9
J0631+5311 0627+532   4 17  0.356  0.261  0.332  0.069  0.054  0.017 06 31 34.68 +53 11 27.7
J0632+1559 0629+160   3 17  0.358  0.331  0.371  0.074  0.074  0.082 06 32 43.13 +15 59 57.6
J0632-2614 0630-261   3 11  0.276  0.229  0.203  0.019  0.050  0.015 06 32 06.50 -26 14 14.0
J0634-2335 0632-235   2  7  0.204  0.348  0.334  0.049  0.082  0.041 06 34 59.00 -23 35 11.9
J0636+5009 0632+502   2 11  0.580  0.730  0.456  0.116  0.152  0.052 06 36 11.01 +50 09 59.6
J0639+7324 0633+734   3 11  0.190  0.182  0.280  0.042  0.028  0.066 06 39 21.96 +73 24 58.0
J0639-3346 0637-337   2  9  0.275  0.324  0.329  0.029  0.068  0.064 06 39 20.90 -33 46 00.1
J0641-0320 0639-032 C 2 11  0.256  0.353  0.296  0.028  0.066  0.065 06 41 51.13 -03 20 48.5
J0642+5247 0638+528   1  3  0.156  0.127 -1.000  0.035  0.033 -1.000 06 42 27.82 +52 47 59.2
J0642+8811 0603+882   1  2 -1.000  0.100 -1.000 -1.000  0.022 -1.000 06 42 06.13 +88 11 55.0
J0643-1335 0641-135   2  8  0.262  0.261  0.238  0.060  0.057  0.025 06 43 32.36 -13 35 49.8
J0644+3914 0641+392   2  8  0.183  0.178 -1.000  0.043  0.044 -1.000 06 44 53.70 +39 14 47.5
J0644-3459 0642-349   1  3 -1.000  0.207 -1.000 -1.000  0.049 -1.000 06 44 25.28 -34 59 41.9
J0646+3041 0643+307   1  6 -1.000  0.252  0.196 -1.000  0.057  0.046 06 46 15.23 +30 41 23.6
J0646+4451 0642+449 C 4 15  2.589  1.920  1.330  0.364  0.396  0.066 06 46 32.02 +44 51 16.5
J0648-1744 0646-176   2  7  0.264  0.163 -1.000  0.053  0.042 -1.000 06 48 28.49 -17 44 05.4
J0648-3044 0646-306 C 3 14  0.383  0.355  0.357  0.083  0.077  0.052 06 48 14.09 -30 44 19.6
J0650-0152 0647-018   3 18  0.784  0.964  0.872  0.158  0.191  0.166 06 50 25.69 -01 52 22.1
J0650-1637 0648-165 C 3 18  1.793  1.705  1.623  0.352  0.342  0.322 06 50 24.58 -16 37 39.7
J0653-1929 0651-194   4 20  0.294  0.381  0.360  0.030  0.071  0.055 06 53 57.80 -19 29 39.6
J0654+4514 0650+453   3 15  0.309  0.245  0.256  0.062  0.056  0.062 06 54 23.71 +45 14 23.5
J0654+5042 0650+507   1  6  0.904  0.757  0.905  0.187  0.160  0.195 06 54 22.09 +50 42 23.8
J0655+4100 0651+410   1  3  0.289  0.219  0.327  0.074  0.053  0.080 06 55 10.02 +41 00 10.1
J0656-0323 0653-033   1  6 -1.000  0.219  0.209 -1.000  0.053  0.046 06 56 11.12 -03 23 06.7
J0657+5741 0652+577   2 12 -1.000  0.458  0.455 -1.000  0.086  0.095 06 57 12.50 +57 41 56.7
J0702-2841 0700-286   3 15  0.438  0.403  0.439  0.088  0.059  0.098 07 02 40.40 -28 41 50.0
J0704+4700 0700+470   2  6 -1.000  0.217 -1.000 -1.000  0.058 -1.000 07 04 09.55 +47 00 56.0
J0708-1421 0705-142   2  7  0.167  0.166  0.202  0.019  0.042  0.056 07 08 03.37 -14 21 15.8
J0710+4732 0707+476 C 4 13  0.613  0.630  0.404  0.138  0.142  0.024 07 10 46.10 +47 32 11.1
J0712+5033 0708+506   1  3  0.472  0.457 -1.000  0.097  0.099 -1.000 07 12 43.68 +50 33 22.7
J0713+1935 0710+196   1  3  0.373  0.343  0.435  0.088  0.076  0.100 07 13 55.67 +19 35 00.4
J0713+4349 0710+439   2 12 -1.000  0.326  0.213 -1.000  0.061  0.046 07 13 38.16 +43 49 17.2
J0717+4538 0714+457   1  2 -1.000  0.103  0.089 -1.000  0.024  0.023 07 17 51.85 +45 38 03.2
J0718-1813 0716-181   1  6 -1.000  0.784  0.593 -1.000  0.137  0.112 07 18 14.15 -18 13 04.0
J0720+4737 0716+477 C 2  8  0.330  0.333  0.358  0.035  0.075  0.037 07 20 21.49 +47 37 44.1
J0721+7120 0716+714   2 12 -1.000  0.534  0.351 -1.000  0.104  0.078 07 21 53.44 +71 20 36.3
J0722+3722 0718+374   2 12  0.852  0.779  0.925  0.176  0.161  0.179 07 22 01.25 +37 22 28.6
J0724-0715 0721-071   2 12  0.364  0.415  0.341  0.076  0.084  0.073 07 24 17.29 -07 15 20.3
J0728+2153 0725+219 C 1  2 -1.000  0.183 -1.000 -1.000  0.042 -1.000 07 28 20.60 +21 53 06.3
J0728+5701 0724+571   3 12 -1.000  0.239  0.286 -1.000  0.051  0.019 07 28 49.63 +57 01 24.3
J0728+6748 0723+679   2  8 -1.000  0.239  0.181 -1.000  0.049  0.042 07 28 10.89 +67 48 47.0
J0730-1141 0727-115   2  6 -1.000  6.292  6.213 -1.000  1.195  1.245 07 30 19.11 -11 41 12.6
J0730-3208 0728-320   1  2  0.148  0.123 -1.000  0.036  0.029 -1.000 07 30 38.29 -32 08 20.1
J0733+0456 0731+050   3 11 -1.000  0.176  0.156 -1.000  0.039  0.012 07 33 57.45 +04 56 14.4
J0733+5022 0730+504   1  5 -1.000  0.233  0.218 -1.000  0.054  0.050 07 33 52.52 +50 22 09.0
J0735+4750 0731+479   2 12  0.345  0.523  0.413  0.036  0.104  0.084 07 35 02.31 +47 50 08.4
J0735-1735 0733-174   2  6 -1.000  0.168  0.133 -1.000  0.038  0.017 07 35 45.81 -17 35 48.5
J0738-0626 0736-063   1  3  0.256  0.154 -1.000  0.065  0.037 -1.000 07 38 57.17 -06 26 58.0
J0738-3322 0736-332   3 13  0.260  0.290  0.184  0.018  0.059  0.014 07 38 16.94 -33 22 12.7
J0739+0137 0736+017 C 3 18  1.354  1.527  1.496  0.091  0.306  0.290 07 39 18.03 +01 37 04.6
J0741+2706 0738+272   1  2  0.168 -1.000 -1.000  0.039 -1.000 -1.000 07 41 25.73 +27 06 45.3
J0741-2647 0739-266   3 12 -1.000  0.409  0.311 -1.000  0.085  0.021 07 41 55.68 -26 47 30.4
J0742+4900 0738+491   1  3  0.389  0.399 -1.000  0.080  0.089 -1.000 07 42 02.74 +49 00 15.6
J0742+5444 0738+548   2 12  0.156  0.304  0.231  0.018  0.064  0.048 07 42 39.79 +54 44 24.6
J0743+1714 0740+173   1  6  0.129  0.138  0.127  0.032  0.032  0.030 07 43 05.10 +17 14 24.4
J0743+2328 0740+235   1  2 -1.000  0.085  0.084 -1.000  0.022  0.021 07 43 44.97 +23 28 39.0
J0743-3803 0741-379   3 10  0.235  0.172  0.216  0.017  0.040  0.033 07 43 44.82 -38 03 56.4
J0745+1011 0742+103   2  5  0.257  0.230 -1.000  0.062  0.050 -1.000 07 45 33.05 +10 11 12.6
J0745+3142 0742+318   1  6 -1.000  0.323  0.313 -1.000  0.064  0.064 07 45 41.67 +31 42 56.6
J0747+7639 0740+767   3 11 -1.000  0.248  0.212 -1.000  0.054  0.013 07 47 14.60 +76 39 17.2
J0748+2400 0745+241 C 2 18 -1.000  0.801  0.818 -1.000  0.153  0.159 07 48 36.10 +24 00 24.1
J0748-1639 0745-165   2 10  0.231  0.185  0.117  0.054  0.046  0.013 07 48 03.08 -16 39 50.2
J0749+7420 0743+744   4 23  0.542  0.490  0.527  0.108  0.100  0.108 07 49 22.45 +74 20 41.5
J0750+1823 0747+185   1  2 -1.000  0.200 -1.000 -1.000  0.039 -1.000 07 50 00.32 +18 23 11.4
J0750+5015 0746+503   1  3 -1.000  0.471 -1.000 -1.000  0.101 -1.000 07 50 08.34 +50 15 06.8
J0753+4231 0749+426   2  7 -1.000  0.147  0.117 -1.000  0.033  0.013 07 53 03.33 +42 31 30.7
J0753+5352 0749+540 C 2  5  0.787  0.716 -1.000  0.165  0.161 -1.000 07 53 01.38 +53 52 59.6
J0754+5324 0750+535   2 10  0.230  0.271  0.197  0.025  0.059  0.042 07 54 15.21 +53 24 56.4
J0758+1136 0755+117   4 19  0.402  0.431  0.360  0.080  0.083  0.057 07 58 07.65 +11 36 46.0
J0805-0111 0802-010   2 12  0.203  0.248  0.195  0.023  0.051  0.044 08 05 12.88 -01 11 13.7
J0806+4504 0803+452   4 22 -1.000  0.310  0.287 -1.000  0.066  0.044 08 06 33.47 +45 04 32.2
J0806-1724 0804-172   3 18  0.284  0.316  0.281  0.043  0.066  0.059 08 06 24.96 -17 24 44.3
J0807+0432 0805+046   1  3  0.191 -1.000 -1.000  0.053 -1.000 -1.000 08 07 57.53 +04 32 34.5
J0807+5117 0803+514   1  2 -1.000  0.098 -1.000 -1.000  0.023 -1.000 08 07 01.01 +51 17 38.6
J0808+4950 0804+499 C 1  6  0.472  0.464  0.472  0.097  0.094  0.096 08 08 39.66 +49 50 36.5
J0808+7315 0802+733   1  2 -1.000  0.103 -1.000 -1.000  0.021 -1.000 08 08 16.49 +73 15 11.9
J0808-0751 0805-077 C 2  8  0.563  0.678  0.758  0.058  0.169  0.168 08 08 15.53 -07 51 09.8
J0809+5341 0805+538   2  8  0.218  0.168  0.175  0.024  0.037  0.038 08 09 41.73 +53 41 25.0
J0811+5714 0806+573   2  4  0.163  0.111 -1.000  0.021  0.026 -1.000 08 11 00.60 +57 14 12.4
J0812-1810 0810-180   2 10  0.219  0.232  0.173  0.024  0.057  0.038 08 12 28.51 -18 10 42.8
J0814+6431 0810+646   2  9 -1.000  0.129  0.136 -1.000  0.028  0.031 08 14 39.19 +64 31 22.0
J0817+3227 0814+326   2  8  0.424  0.442  0.477  0.091  0.109  0.045 08 17 28.54 +32 27 02.9
J0817-0933 0815-094   2  9  0.220  0.215  0.188  0.025  0.048  0.041 08 17 49.74 -09 33 30.5
J0819+3226 0815+326   1  2 -1.000  0.105 -1.000 -1.000  0.024 -1.000 08 19 02.32 +32 26 37.2
J0821-0323 0819-032   3 12 -1.000  0.187  0.173 -1.000  0.043  0.013 08 21 40.03 -03 23 12.5
J0823-0939 0821-094   1  3 -1.000  0.345  0.226 -1.000  0.060  0.049 08 23 52.02 -09 39 25.9
J0824+3916 0821+394   1  6 -1.000  0.788  0.704 -1.000  0.145  0.133 08 24 55.48 +39 16 41.9
J0824-1827 0821-182   2  9 -1.000  0.206  0.184 -1.000  0.048  0.021 08 24 04.06 -18 27 40.8
J0825-3218 0823-321   2  8  0.174  0.186  0.158  0.021  0.043  0.017 08 25 51.37 -32 18 23.2
J0826-2230 0823-223   2  8  0.310  0.346  0.310  0.080  0.097  0.033 08 26 01.57 -22 30 27.2
J0827+5217 0824+524   2 11  0.840  1.025  0.922  0.173  0.213  0.202 08 27 53.69 +52 17 58.2
J0832+1554 0830+160   2  8 -1.000  0.400  0.199 -1.000  0.084  0.042 08 32 49.39 +15 54 08.6
J0833+0350 0830+040   1  5 -1.000  0.229  0.168 -1.000  0.059  0.039 08 33 18.91 +03 50 32.3
J0834+6019 0830+605   1  2 -1.000  0.176 -1.000 -1.000  0.041 -1.000 08 34 17.54 +60 19 47.0
J0836+2728 0833+276   1  2 -1.000  0.187  0.150 -1.000  0.046  0.037 08 36 22.88 +27 28 52.5
J0836+4125 0833+416   3 15 -1.000  0.244  0.216 -1.000  0.048  0.030 08 36 36.89 +41 25 54.7
J0836-2016 0834-201 C 3 15  1.390  1.471  1.272  0.267  0.274  0.169 08 36 39.21 -20 16 59.5
J0836-2233 0834-223   1  2 -1.000  0.179  0.135 -1.000  0.042  0.033 08 36 50.76 -22 33 10.0
J0837+2454 0834+250 C 1 11 -1.000  0.434  0.446 -1.000  0.092  0.107 08 37 40.24 +24 54 23.1
J0839+0319 0837+035   3 13  0.385  0.362  0.378  0.032  0.075  0.025 08 39 49.19 +03 19 53.8
J0839+1802 0836+182   1  3 -1.000  0.140  0.144 -1.000  0.026  0.036 08 39 30.72 +18 02 47.1
J0840+1312 0838+133 C 1  3 -1.000  0.410 -1.000 -1.000  0.096 -1.000 08 40 47.58 +13 12 23.5
J0842+1835 0839+187   1  5  0.286  0.228  0.210  0.058  0.051  0.050 08 42 05.09 +18 35 40.9
J0847-0703 0845-068   1  4 -1.000  0.125 -1.000 -1.000  0.030 -1.000 08 47 56.73 -07 03 16.9
J0849+5108 0846+513   3 18  0.523  0.508  0.560  0.037  0.102  0.113 08 49 57.97 +51 08 29.0
J0849-3541 0847-354   1  4 -1.000  0.189  0.183 -1.000  0.047  0.042 08 49 45.62 -35 41 01.2
J0850+3747 0847+379   3 17  0.494  0.468  0.597  0.106  0.098  0.128 08 50 24.72 +37 47 09.4
J0852+2833 0849+287   2  8  0.423  0.473  0.494  0.089  0.101  0.053 08 52 05.16 +28 33 59.7
J0853+0654 0851+071   3 15 -1.000  0.209  0.229 -1.000  0.044  0.032 08 53 48.18 +06 54 47.2
J0854+5757 0850+581   1  3  0.181  0.176  0.132  0.041  0.037  0.030 08 54 41.99 +57 57 29.9
J0854-2540 0852-254   1  2 -1.000  0.180  0.153 -1.000  0.044  0.038 08 54 32.17 -25 40 20.8
J0858-1950 0855-196   2  7  0.287  0.355  0.329  0.068  0.075  0.041 08 58 05.36 -19 50 36.9
J0900+4108 0857+413   2  6  0.494  0.499 -1.000  0.112  0.108 -1.000 09 00 21.43 +41 08 22.9
J0900-2808 0858-279   1  2 -1.000 -1.000  0.141 -1.000 -1.000  0.026 09 00 40.03 -28 08 20.3
J0901+0448 0858+050   1  6  0.318  0.262  0.388  0.066  0.056  0.068 09 01 11.86 +04 48 58.8
J0902+4310 0859+433   2  9  0.451  0.363  0.346  0.051  0.077  0.036 09 02 30.91 +43 10 14.1
J0903+6757 0859+681   1  2 -1.000  0.134 -1.000 -1.000  0.028 -1.000 09 03 53.15 +67 57 22.6
J0904+4238 0900+428   2 10  0.212  0.232  0.208  0.024  0.053  0.046 09 04 15.62 +42 38 04.7
J0904-2552 0902-256   1  3 -1.000  0.100  0.103 -1.000  0.023  0.024 09 04 52.18 -25 52 51.7
J0904-3111 0902-309   2  8  0.371  0.353  0.474  0.072  0.067  0.050 09 04 20.51 -31 11 25.6
J0905+2849 0902+290   1  4  0.325  0.214  0.242  0.064  0.046  0.054 09 05 41.76 +28 49 28.3
J0907+6815 0903+684   2  6  0.470  0.449  0.530  0.092  0.099  0.067 09 07 52.94 +68 15 44.9
J0908+1609 0906+163   1  4  0.259  0.308 -1.000  0.054  0.055 -1.000 09 08 55.92 +16 09 54.7
J0909+0121 0906+015   1  2 -1.000  0.861  0.784 -1.000  0.213  0.174 09 09 10.09 +01 21 35.6
J0909+0200 0907+022   1  3  0.947  0.445 -1.000  0.200  0.091 -1.000 09 09 39.84 +02 00 05.2
J0909-0231 0907-023   2  6 -1.000  0.548 -1.000 -1.000  0.115 -1.000 09 09 44.92 -02 31 30.3
J0914+0245 0912+029 C 1  6  0.853  0.783 -1.000  0.172  0.157 -1.000 09 14 37.91 +02 45 59.2
J0917-2131 0915-213   3  9 -1.000  0.319  0.265 -1.000  0.072  0.018 09 17 27.01 -21 31 34.4
J0919+7825 0913+786   1  2  0.217  0.254 -1.000  0.051  0.060 -1.000 09 19 52.55 +78 25 26.5
J0920+4441 0917+449   2  6  1.988  2.248 -1.000  0.380  0.458 -1.000 09 20 58.45 +44 41 53.9
J0920-3631 0918-363   3 12 -1.000  1.539  1.481 -1.000  0.304  0.097 09 20 26.20 -36 31 47.5
J0921+1350 0918+140   1  3 -1.000  0.132  0.126 -1.000  0.029  0.027 09 21 31.37 +13 50 48.2
J0921+6215 0917+624 C 4 14  0.849  0.636  0.665  0.146  0.064  0.104 09 21 36.23 +62 15 52.1
J0923+4125 0920+416   2  5 -1.000  0.213 -1.000 -1.000  0.047 -1.000 09 23 31.30 +41 25 27.4
J0923-2135 0921-213   2  6 -1.000  0.205 -1.000 -1.000  0.050 -1.000 09 23 38.88 -21 35 47.1
J0924+4511 0921+454   1  5  0.235  0.189  0.143  0.051  0.042  0.037 09 24 44.99 +45 11 57.9
J0925+3127 0922+316   3 12  0.531  0.449  0.417  0.040  0.095  0.027 09 25 43.65 +31 27 10.8
J0926+4029 0922+407   2  6 -1.000  0.210 -1.000 -1.000  0.051 -1.000 09 26 00.42 +40 29 49.6
J0927+3902 4C39.25  C 5 30 -1.000  4.823  3.292 -1.000  0.973  0.492 09 27 03.01 +39 02 20.8
J0928+4446 0925+449   2  7  0.858  0.855  0.662  0.180  0.175  0.086 09 28 24.13 +44 46 04.7
J0929-3801 0927-378   2  9 -1.000  0.360  0.253 -1.000  0.077  0.028 09 29 57.50 -38 01 48.1
J0930+3503 0927+352   1  3 -1.000  0.102 -1.000 -1.000  0.025 -1.000 09 30 55.27 +35 03 37.6
J0930+4644 0927+469   2  5 -1.000  0.165  0.160 -1.000  0.035  0.016 09 30 35.08 +46 44 08.6
J0930+7420 0925+745   1  2 -1.000  0.148 -1.000 -1.000  0.032 -1.000 09 30 53.78 +74 20 05.9
J0932+6507 0928+653   1  2 -1.000  0.118 -1.000 -1.000  0.029 -1.000 09 32 54.57 +65 07 41.2
J0933-1139 0931-114   1  3  0.234  0.411 -1.000  0.053  0.077 -1.000 09 33 34.45 -11 39 25.4
J0938-0708 0936-069   2  6 -1.000  0.311 -1.000 -1.000  0.067 -1.000 09 38 56.10 -07 08 00.6
J0939+4141 0936+419   1  2  0.189  0.193 -1.000  0.046  0.049 -1.000 09 39 49.61 +41 41 54.1
J0941-1335 0938-133   1  2 -1.000  0.262 -1.000 -1.000  0.053 -1.000 09 41 02.54 -13 35 50.9
J0942-0759 0939-077   1  2  0.240  0.220 -1.000  0.054  0.051 -1.000 09 42 21.46 -07 59 53.2
J0944+5202 0941+522   1  2  0.510  0.573 -1.000  0.125  0.123 -1.000 09 44 52.15 +52 02 34.2
J0945+3534 0942+358   2  6 -1.000  0.192 -1.000 -1.000  0.044 -1.000 09 45 38.12 +35 34 55.0
J0948+4039 0945+408 C 3  9  1.016  0.855  1.177  0.066  0.113  0.081 09 48 55.33 +40 39 44.5
J0954+2639 0951+268   1  3 -1.000  0.266 -1.000 -1.000  0.060 -1.000 09 54 39.79 +26 39 24.5
J0956+2515 OK290    C 2  9 -1.000  0.790  1.037 -1.000  0.154  0.093 09 56 49.87 +25 15 16.0
J0958+4725 0955+476 C 3  7  0.601  0.768  0.642  0.136  0.106  0.044 09 58 19.67 +47 25 07.8
J0958+6533 0954+658   1  2  0.274  0.270 -1.000  0.061  0.063 -1.000 09 58 47.24 +65 33 54.8
J1000-3139 0958-314   2 12  0.784  0.916  0.838  0.160  0.179  0.165 10 00 40.83 -31 39 52.3
J1003+3244 1001+329   1  3 -1.000  0.274 -1.000 -1.000  0.065 -1.000 10 03 57.56 +32 44 03.5
J1007-0207 1004-018   1  3  0.167  0.205 -1.000  0.040  0.040 -1.000 10 07 04.34 -02 07 10.9
J1007-1247 1004-125   2  8  0.207  0.257  0.250  0.024  0.059  0.028 10 07 15.22 -12 47 45.9
J1008+0621 1005+066 C 1  6 -1.000  0.381  0.423 -1.000  0.075  0.088 10 08 00.81 +06 21 21.2
J1008-0933 1006-093   1  2  0.251 -1.000 -1.000  0.059 -1.000 -1.000 10 08 43.86 -09 33 23.3
J1010-0200 1008-017   1  3  0.207  0.275 -1.000  0.053  0.058 -1.000 10 10 51.66 -02 00 19.5
J1011+0106 1008+013   1  2  0.250  0.273 -1.000  0.056  0.060 -1.000 10 11 15.63 +01 06 42.5
J1013+2449 1011+250   1  3 -1.000  0.243 -1.000 -1.000  0.057 -1.000 10 13 53.42 +24 49 16.4
J1013+3445 1010+350   1  3 -1.000  0.382 -1.000 -1.000  0.083 -1.000 10 13 49.61 +34 45 50.7
J1013+4918 1010+495   2  4 -1.000  0.352  0.264 -1.000  0.078  0.028 10 13 29.93 +49 18 40.9
J1015+1227 1013+127   1  4 -1.000  0.147 -1.000 -1.000  0.032 -1.000 10 15 44.02 +12 27 07.0
J1016+0513 1013+054   1  3  0.287  0.284 -1.000  0.072  0.060 -1.000 10 16 03.13 +05 13 02.3
J1016+2037 1013+208   1  3  0.555  0.542 -1.000  0.122  0.113 -1.000 10 16 44.32 +20 37 47.3
J1018+3542 1015+359   1  2 -1.000  0.324 -1.000 -1.000  0.073 -1.000 10 18 10.98 +35 42 39.4
J1020+4320 1017+436   1  3 -1.000  0.318 -1.000 -1.000  0.081 -1.000 10 20 27.20 +43 20 56.3
J1022-1037 1020-103   1  6 -1.000  0.466  0.462 -1.000  0.101  0.099 10 22 32.81 -10 37 44.3
J1023+3948 1020+400 C 1  6 -1.000  0.449  0.397 -1.000  0.087  0.074 10 23 11.56 +39 48 15.3
J1027+4803 1024+483   1  2 -1.000  0.252 -1.000 -1.000  0.055 -1.000 10 27 13.08 +48 03 13.5
J1031+7441 1027+749   3  8  0.500  0.353  0.434  0.076  0.078  0.029 10 31 22.02 +74 41 58.3
J1031-0423 1029-041   1  3 -1.000  0.156  0.137 -1.000  0.034  0.031 10 31 55.00 -04 23 52.8
J1033+6051 1030+611   1  6 -1.000  0.724  0.667 -1.000  0.144  0.136 10 33 51.42 +60 51 07.3
J1035+5040 1032+509   1  6  0.417  0.611  0.518  0.089  0.129  0.108 10 35 06.01 +50 40 06.1
J1035-2011 1032-199 C 1  4  0.908  0.641 -1.000  0.186  0.125 -1.000 10 35 02.15 -20 11 34.3
J1036-0605 1034-058   1  3 -1.000  0.243  0.205 -1.000  0.054  0.053 10 36 47.57 -06 05 41.1
J1037+2834 1034+288   2  5  0.590  0.576 -1.000  0.133  0.117 -1.000 10 37 43.83 +28 34 59.4
J1038+4244 1035+430   1  3  0.862  1.009 -1.000  0.182  0.168 -1.000 10 38 18.19 +42 44 42.7
J1039-1541 1036-154   2  7 -1.000  0.310  0.297 -1.000  0.075  0.061 10 39 06.70 -15 41 06.6
J1042+1203 3C245      1  2  0.209  0.250 -1.000  0.050  0.057 -1.000 10 42 44.60 +12 03 31.2
J1044+5322 1041+536   1  2 -1.000  0.227 -1.000 -1.000  0.057 -1.000 10 44 10.67 +53 22 20.5
J1044+8054 1039+811 C 2  8  0.563  0.523  0.278  0.120  0.126  0.027 10 44 23.06 +80 54 39.4
J1045+0624 1043+066   2  5  0.194  0.184 -1.000  0.024  0.043 -1.000 10 45 52.73 +06 24 36.4
J1045+1735 1042+178   1  2 -1.000  0.274 -1.000 -1.000  0.063 -1.000 10 45 14.35 +17 35 48.0
J1045-2927 1043-291   1  3 -1.000  0.276  0.238 -1.000  0.062  0.056 10 45 40.62 -29 27 26.3
J1046+5354 1043+541   1  4  0.341  0.188  0.178  0.066  0.043  0.045 10 46 24.03 +53 54 26.2
J1048+0141 1045+019   1  2 -1.000  0.248 -1.000 -1.000  0.052 -1.000 10 48 22.86 +01 41 48.1
J1048+7143 1044+719   1  3  0.868 -1.000  0.723  0.176 -1.000  0.178 10 48 27.61 +71 43 35.9
J1048-1909 1045-188 C 3 15  0.922  0.898  0.889  0.118  0.169  0.127 10 48 06.62 -19 09 35.7
J1050+3430 1048+347   1  3  0.367  0.329  0.357  0.078  0.067  0.082 10 50 58.12 +34 30 10.9
J1051+2119 1049+215   2  9 -1.000  0.255  0.131 -1.000  0.058  0.015 10 51 48.78 +21 19 52.3
J1057-2342 1054-234   2  5  0.326  0.293  0.295  0.071  0.064  0.034 10 57 24.42 -23 42 01.7
J1058+0133 1055+018 C 4 24  4.140  3.677  3.723  0.605  0.725  0.545 10 58 29.60 +01 33 58.8
J1058+4304 1055+433   1  2 -1.000  0.215 -1.000 -1.000  0.050 -1.000 10 58 02.92 +43 04 41.5
J1058+5628 1055+567   1  2 -1.000  0.214  0.244 -1.000  0.050  0.057 10 58 37.72 +56 28 11.2
J1101+6241 1058+629   1  2 -1.000  0.200 -1.000 -1.000  0.045 -1.000 11 01 53.45 +62 41 50.6
J1102+2757 1059+282   1  6  0.380  0.277  0.355  0.082  0.057  0.057 11 02 14.28 +27 57 08.6
J1102+5941 1059+599   1  2 -1.000  0.302 -1.000 -1.000  0.061 -1.000 11 02 42.76 +59 41 19.5
J1103+2203 1100+223   1  2 -1.000  0.294 -1.000 -1.000  0.062 -1.000 11 03 23.06 +22 03 37.7
J1103-3251 1101-325   1  3 -1.000  0.314 -1.000 -1.000  0.073 -1.000 11 03 31.52 -32 51 16.6
J1106+2812 1103+284   2  7  0.463  0.374  0.264  0.094  0.085  0.029 11 06 07.26 +28 12 47.0
J1107+7232 1104+728   1  2 -1.000  0.102  0.082 -1.000  0.024  0.021 11 07 41.72 +72 32 36.0
J1109+3744 1106+380   1  2 -1.000  0.250 -1.000 -1.000  0.058 -1.000 11 09 28.85 +37 44 31.1
J1118-1232 1115-122   2  9 -1.000  0.272  0.235 -1.000  0.057  0.021 11 18 17.14 -12 32 54.2
J1118-3054 1115-306   1  3 -1.000  0.533 -1.000 -1.000  0.121 -1.000 11 18 20.61 -30 54 58.5
J1119+6004 1116+603   1  2 -1.000  0.178 -1.000 -1.000  0.035 -1.000 11 19 14.34 +60 04 57.2
J1120-2508 1117-248   2  4  0.252  0.213 -1.000  0.057  0.052 -1.000 11 20 09.12 -25 08 07.7
J1121-0553 1118-056   1  4  0.398  0.398 -1.000  0.068  0.069 -1.000 11 21 25.10 -05 53 56.4
J1122+1805 1119+183   3 13 -1.000  0.196  0.251 -1.000  0.049  0.037 11 22 29.71 +18 05 26.3
J1124+6555 1121+661   1  3 -1.000  0.113 -1.000 -1.000  0.028 -1.000 11 24 24.66 +65 55 01.3
J1126+0625 1124+067   2 12 -1.000  0.840  0.698 -1.000  0.168  0.148 11 26 53.14 +06 25 56.9
J1127+3620 1125+366   1  2 -1.000  0.319  0.258 -1.000  0.071  0.065 11 27 58.87 +36 20 28.3
J1127-0735 1124-073   2  5  0.144  0.160  0.096  0.017  0.037  0.012 11 27 12.43 -07 35 12.1
J1127-1857 1124-186 C 2  9  2.094  1.563  1.701  0.194  0.302  0.349 11 27 04.39 -18 57 17.4
J1128+2102 1125+213   2  7 -1.000  0.170 -1.000 -1.000  0.036 -1.000 11 28 35.54 +21 02 37.3
J1129-3707 1127-368   1  2 -1.000  0.202 -1.000 -1.000  0.046 -1.000 11 29 55.78 -37 07 57.3
J1130+3031 1128+308   2  7 -1.000  0.145  0.105 -1.000  0.035  0.013 11 30 42.42 +30 31 35.3
J1130+3815 1128+385 C 2  9  0.954  0.814  0.837  0.097  0.176  0.083 11 30 53.28 +38 15 18.5
J1133+0015 1130+005   4 21  0.388  0.305  0.281  0.020  0.067  0.041 11 33 03.03 +00 15 48.9
J1133+0040 1130+009   4 16  0.194  0.222  0.229  0.012  0.050  0.038 11 33 20.05 +00 40 52.8
J1134+7249 1131+730   4 13  0.210  0.194  0.220  0.026  0.045  0.027 11 34 11.40 +72 49 20.0
J1136+3407 1133+344   4 18  0.550  0.536  0.515  0.028  0.108  0.077 11 36 27.34 +34 07 39.4
J1141+6410 1138+644   2 10  0.491  0.509  0.383  0.097  0.104  0.085 11 41 12.22 +64 10 05.5
J1145-2250 1142-225   1  2 -1.000  0.103 -1.000 -1.000  0.024 -1.000 11 45 22.04 -22 50 31.3
J1146+3958 1144+402 C 2  6 -1.000  1.015  0.952 -1.000  0.206  0.191 11 46 58.29 +39 58 34.3
J1146+5848 1143+590   2  6  0.250  0.265  0.249  0.028  0.058  0.030 11 46 26.91 +58 48 34.2
J1146-2859 1143-287   2  7  0.518  0.382  0.165  0.119  0.093  0.021 11 46 26.18 -28 59 18.5
J1147+2635 1145+268   1  6  0.444  0.350  0.442  0.096  0.074  0.083 11 47 59.76 +26 35 42.3
J1147+3501 1144+352   1  2 -1.000  0.211 -1.000 -1.000  0.045 -1.000 11 47 22.13 +35 01 07.5
J1148+5254 1146+531   3  7  0.121  0.178 -1.000  0.010  0.032 -1.000 11 48 56.56 +52 54 25.3
J1148+5924 NGC3894    1  2  0.155  0.114 -1.000  0.038  0.026 -1.000 11 48 50.35 +59 24 56.3
J1149+2824 1146+286   3 10 -1.000  0.168  0.179 -1.000  0.035  0.014 11 49 08.90 +28 24 34.8
J1150+0630 1147+067   2  6 -1.000  0.190 -1.000 -1.000  0.043 -1.000 11 50 32.72 +06 30 29.4
J1150+2417 1147+245 C 2  8 -1.000  0.560  0.469 -1.000  0.112  0.052 11 50 19.21 +24 17 53.8
J1151-1723 1148-171   3  9  0.232  0.322  0.204  0.017  0.070  0.033 11 51 03.20 -17 23 59.8
J1152+3307 1150+334   1  5  0.301  0.270  0.148  0.052  0.054  0.037 11 52 51.91 +33 07 18.7
J1153+0955 1151+102   1  3  0.430  0.439  0.383  0.089  0.089  0.082 11 53 48.52 +09 55 54.8
J1153+4036 1151+408   2  8 -1.000  0.156  0.133 -1.000  0.036  0.015 11 53 54.65 +40 36 52.6
J1153+4931 1150+497   1  3  0.478  0.591  0.656  0.099  0.119  0.136 11 53 24.46 +49 31 08.8
J1157+8118 1154+815   2  9 -1.000  0.381  0.250 -1.000  0.082  0.024 11 57 12.76 +81 18 23.9
J1159-2228 1156-221   1  2  0.237 -1.000 -1.000  0.047 -1.000 -1.000 11 59 11.26 -22 28 36.9
J1201+1431 1159+148   1  5  0.298  0.231  0.160  0.069  0.049  0.040 12 01 44.26 +14 31 36.4
J1202-0528 1200-051   2  9 -1.000  0.175  0.140 -1.000  0.041  0.016 12 02 34.22 -05 28 02.4
J1203+0634 1200+068   3 15 -1.000  0.499  0.478 -1.000  0.101  0.065 12 03 01.01 +06 34 41.5
J1205-2634 1202-262   1  3  0.292  0.230  0.201  0.062  0.048  0.050 12 05 33.21 -26 34 04.4
J1206+0529 1204+057   2  9  0.583  0.473  0.597  0.138  0.112  0.057 12 06 58.02 +05 29 52.2
J1207+1211 1204+124   1  2  0.191  0.170 -1.000  0.044  0.036 -1.000 12 07 12.62 +12 11 45.8
J1207+2754 1204+281   4 18 -1.000  0.346  0.354 -1.000  0.071  0.055 12 07 27.90 +27 54 58.8
J1207-0106 1205-008   1  2 -1.000 -1.000  0.106 -1.000 -1.000  0.022 12 07 41.67 -01 06 36.6
J1207-2703 1204-267   1  3 -1.000  0.115 -1.000 -1.000  0.027 -1.000 12 07 28.35 -27 03 10.0
J1209+4119 1206+416   1  2  0.166  0.141 -1.000  0.040  0.031 -1.000 12 09 22.78 +41 19 41.3
J1209-2032 1206-202   1  2  0.156  0.123 -1.000  0.037  0.027 -1.000 12 09 14.61 -20 32 38.9
J1209-2406 1206-238   2  8  0.519  0.438  0.203  0.090  0.089  0.024 12 09 02.44 -24 06 20.7
J1211-1926 1209-191   2  7  0.586  0.406  0.234  0.114  0.090  0.027 12 11 57.73 -19 26 07.6
J1213-1003 1210-097   2  6  0.268  0.261 -1.000  0.065  0.066 -1.000 12 13 22.94 -10 03 25.2
J1215+3448 1213+350   1  3 -1.000  0.393 -1.000 -1.000  0.096 -1.000 12 15 55.60 +34 48 15.2
J1215-1731 1213-172 C 2  8  1.686  1.306  1.508  0.173  0.248  0.147 12 15 46.75 -17 31 45.4
J1216-1033 1213-102   1  3 -1.000  0.295 -1.000 -1.000  0.066 -1.000 12 16 24.40 -10 33 15.6
J1217+3007 1215+303   1  2 -1.000  0.114 -1.000 -1.000  0.026 -1.000 12 17 52.08 +30 07 00.6
J1217-0029 1215-002   2  9 -1.000  0.215  0.208 -1.000  0.051  0.021 12 17 58.72 -00 29 46.2
J1218+1105 1215+113   3 15 -1.000  0.284  0.377 -1.000  0.061  0.051 12 18 26.09 +11 05 05.2
J1218-0119 1216-010   4 16 -1.000  0.205  0.176 -1.000  0.046  0.019 12 18 34.92 -01 19 54.3
J1219+6344 1216+640   2  4 -1.000  0.137 -1.000 -1.000  0.031 -1.000 12 19 10.58 +63 44 10.7
J1220+3431 1217+348   3 11 -1.000  0.214  0.177 -1.000  0.047  0.014 12 20 08.29 +34 31 21.7
J1221+4411 1218+444   2  9 -1.000  0.241  0.156 -1.000  0.056  0.016 12 21 27.04 +44 11 29.6
J1221-0241 1218-024   1  2  0.241  0.193 -1.000  0.053  0.041 -1.000 12 21 23.94 -02 41 49.6
J1222+0413 1219+044   2  6 -1.000  0.152 -1.000 -1.000  0.037 -1.000 12 22 22.54 +04 13 15.7
J1223+0650 1221+071   3 15 -1.000  0.700  0.762 -1.000  0.135  0.097 12 23 54.62 +06 50 02.5
J1224+0330 1222+037   1  6  0.375  0.277  0.340  0.067  0.060  0.070 12 24 52.42 +03 30 50.2
J1224+2122 1222+216   3 12 -1.000  0.198  0.177 -1.000  0.047  0.013 12 24 54.45 +21 22 46.3
J1229+6335 1226+638   2  6 -1.000  0.206  0.180 -1.000  0.046  0.020 12 29 06.02 +63 35 00.9
J1230-1139 1228-113   2  9 -1.000  0.147  0.164 -1.000  0.033  0.017 12 30 55.55 -11 39 09.7
J1232+4821 1230+486   2  8 -1.000  0.168  0.109 -1.000  0.039  0.013 12 32 34.78 +48 21 32.9
J1233-1025 1230-101   3 15 -1.000  0.403  0.535 -1.000  0.082  0.073 12 33 13.16 -10 25 18.4
J1234+4753 1231+481   1  2  0.127  0.100 -1.000  0.030  0.023 -1.000 12 34 13.33 +47 53 51.2
J1239+0443 1236+049   3 13 -1.000  0.219  0.256 -1.000  0.047  0.037 12 39 32.75 +04 43 05.2
J1239+0730 1236+077 C 4 24 -1.000  0.702  0.687 -1.000  0.142  0.071 12 39 24.58 +07 30 17.1
J1239-1023 1237-101   3 14 -1.000  0.369  0.449 -1.000  0.070  0.059 12 39 43.06 -10 23 28.6
J1240+2405 1238+243   3  9  0.205  0.342 -1.000  0.031  0.068 -1.000 12 40 47.98 +24 05 14.1
J1246-0730 1243-072 C 4 19  0.808  0.816  0.855  0.041  0.163  0.129 12 46 04.23 -07 30 46.5
J1246-2547 1244-255   2  9  0.324  0.287  0.281  0.075  0.064  0.066 12 46 46.80 -25 47 49.2
J1247+6723 1245+676   2 12  1.056  1.048  1.335  0.218  0.208  0.249 12 47 33.32 +67 23 16.4
J1248-1959 1245-197   3 14  0.346  0.306  0.325  0.049  0.066  0.051 12 48 23.89 -19 59 18.5
J1250+1621 1247+166   1  6  0.124  0.147  0.158  0.030  0.031  0.033 12 50 09.22 +16 21 21.4
J1251-3518 1248-350   1  3 -1.000  0.137  0.193 -1.000  0.033  0.045 12 51 39.22 -35 18 39.5
J1257+3229 1255+327   1  2 -1.000  0.167 -1.000 -1.000  0.037 -1.000 12 57 57.23 +32 29 29.3
J1257-3155 1255-316   2  9 -1.000  0.503  0.410 -1.000  0.089  0.089 12 57 59.06 -31 55 16.8
J1258+5421 1256+546   2  9  0.811  0.538  0.531  0.169  0.118  0.067 12 58 15.60 +54 21 52.1
J1258-2219 1256-220 C 1  2 -1.000  0.303 -1.000 -1.000  0.055 -1.000 12 58 54.47 -22 19 31.1
J1259+5140 1257+519   1  2  0.585 -1.000 -1.000  0.119 -1.000 -1.000 12 59 31.17 +51 40 56.2
J1259-2310 1256-229   1  3 -1.000  0.452  0.423 -1.000  0.087  0.087 12 59 08.46 -23 10 38.6
J1300+5029 1258+507   2 12  0.254  0.230  0.249  0.058  0.048  0.053 13 00 41.24 +50 29 36.7
J1302+4819 1300+485   1  2  0.170  0.157 -1.000  0.042  0.034 -1.000 13 02 17.19 +48 19 17.5
J1302+5748 1300+580   1  2 -1.000  0.080 -1.000 -1.000  0.020 -1.000 13 02 52.46 +57 48 37.6
J1303-1051 1300-105   1  6  0.240  0.190  0.194  0.052  0.042  0.042 13 03 13.86 -10 51 17.1
J1305+7854 1304+791   3 15 -1.000  0.385  0.523 -1.000  0.082  0.071 13 05 00.01 +78 54 35.7
J1305-1033 1302-102   2  9  0.526  0.435  0.630  0.106  0.097  0.114 13 05 33.01 -10 33 19.4
J1308+4957 1305+502   2  6  0.280  0.306  0.283  0.030  0.064  0.033 13 08 07.92 +49 57 53.4
J1309+1154 1307+121   1  2 -1.000  0.098 -1.000 -1.000  0.022 -1.000 13 09 33.93 +11 54 24.5
J1309-3948 1306-395   1  6  0.165  0.181  0.145  0.039  0.037  0.033 13 09 48.48 -39 48 33.0
J1310+0044 1307+010   2  7  0.143  0.151  0.110  0.033  0.036  0.014 13 10 28.50 +00 44 08.8
J1310+3220 1308+326 C 3 15  0.966  0.925  1.141  0.065  0.193  0.151 13 10 28.66 +32 20 43.7
J1310+3233 1308+328   1  5  0.553  0.379  0.329  0.097  0.083  0.077 13 10 59.40 +32 33 34.4
J1311+1417 1308+145   1  3 -1.000  0.348  0.294 -1.000  0.065  0.066 13 11 07.82 +14 17 46.6
J1311+5513 1308+554 C 1  2  0.144  0.139 -1.000  0.033  0.030 -1.000 13 11 03.21 +55 13 54.3
J1313+5458 1311+552   1  3 -1.000  0.114  0.127 -1.000  0.025  0.031 13 13 37.85 +54 58 23.8
J1313-2722 1310-271   2  7  0.365  0.321  0.211  0.075  0.065  0.027 13 13 01.42 -27 22 58.8
J1317+4115 1315+415   1  3  0.161  0.175  0.185  0.037  0.037  0.046 13 17 39.19 +41 15 45.6
J1319+5148 1317+520   2  9  0.263  0.256  0.354  0.030  0.056  0.077 13 19 46.19 +51 48 05.7
J1319-1239 NGC5077    2  6  0.179  0.308  0.288  0.020  0.066  0.035 13 19 31.66 -12 39 25.0
J1320+5036 1318+508   2  9  0.153  0.153  0.150  0.018  0.037  0.017 13 20 42.20 +50 36 07.7
J1321+8316 1322+835   1  2 -1.000  0.212 -1.000 -1.000  0.045 -1.000 13 21 45.60 +83 16 13.4
J1323+7942 1323+799   3 15  0.604  0.581  0.724  0.082  0.121  0.097 13 23 51.56 +79 42 51.8
J1323-3407 1320-338   1  6  0.217  0.239  0.199  0.049  0.051  0.043 13 23 17.13 -34 07 12.3
J1324-3235 1321-323   3 14  0.354  0.320  0.340  0.050  0.071  0.049 13 24 11.86 -32 35 35.5
J1327+2210 1324+224 C 3 15  0.597  0.706  0.646  0.081  0.140  0.132 13 27 00.86 +22 10 50.1
J1329+3154 1327+321   1  3 -1.000  0.150  0.111 -1.000  0.027  0.026 13 29 52.86 +31 54 11.0
J1329+5009 1327+504   1  2  0.137  0.184 -1.000  0.033  0.039 -1.000 13 29 05.80 +50 09 26.4
J1330+2509 1328+254   1  2  0.097  0.106 -1.000  0.023  0.024 -1.000 13 30 37.69 +25 09 10.8
J1332-0509 1329-049   1  3 -1.000  0.230  0.236 -1.000  0.046  0.051 13 32 04.46 -05 09 43.3
J1333+0652 1330+071   3 15  0.572  0.607  0.781  0.078  0.131  0.103 13 33 04.99 +06 52 31.9
J1333-1950 1331-195   1  5  0.254  0.218  0.163  0.061  0.047  0.041 13 33 45.17 -19 50 42.3
J1334-1150 1331-115   1  3 -1.000  0.411  0.445 -1.000  0.083  0.092 13 34 04.19 -11 50 14.2
J1335+4542 1333+459   2  5 -1.000  0.224  0.280 -1.000  0.049  0.035 13 35 21.96 +45 42 38.2
J1335+5844 1333+589   1  3 -1.000  0.278  0.106 -1.000  0.043  0.028 13 35 25.92 +58 44 00.2
J1335-0511 1333-049   1  6  0.206  0.211  0.185  0.048  0.046  0.040 13 35 56.47 -05 11 41.6
J1336-1852 1333-186   1  2 -1.000  0.191 -1.000 -1.000  0.046 -1.000 13 36 34.39 -18 52 41.6
J1337-1257 1334-127 C 4 21  5.172  5.413  5.585  0.776  1.090  1.068 13 37 39.78 -12 57 24.6
J1339+6328 1337+637   1  3  0.180  0.115  0.165  0.040  0.026  0.042 13 39 23.78 +63 28 58.4
J1339-2620 1336-260   2  8  0.446  0.357  0.346  0.098  0.085  0.085 13 39 19.89 -26 20 30.4
J1340+3754 1338+381   1  4  0.472  0.280 -1.000  0.092  0.058 -1.000 13 40 22.95 +37 54 43.8
J1341+2816 1338+285   1  3 -1.000  0.349 -1.000 -1.000  0.076 -1.000 13 41 15.28 +28 16 05.0
J1342+2709 1339+274   1  3 -1.000  0.126  0.136 -1.000  0.028  0.034 13 42 08.37 +27 09 30.6
J1343+6602 1342+662   2  6 -1.000  0.151  0.161 -1.000  0.034  0.019 13 43 45.95 +66 02 25.7
J1343+6855 1341+691   1  3 -1.000  0.347  0.338 -1.000  0.071  0.067 13 43 00.55 +68 55 17.1
J1344-1723 1341-171   2  9  0.311  0.248  0.179  0.073  0.059  0.022 13 44 14.40 -17 23 40.3
J1345+4452 1343+451   2  8  0.218  0.241  0.162  0.056  0.057  0.021 13 45 33.17 +44 52 59.5
J1345-3015 1343-300   1  6  0.357  0.380  0.364  0.074  0.079  0.073 13 45 51.51 -30 15 04.5
J1349-1132 1346-113   1  3  0.360  0.327  0.369  0.074  0.066  0.078 13 49 31.44 -11 32 53.8
J1350+0940 1347+099   2  8  0.256  0.230  0.260  0.027  0.049  0.029 13 50 22.13 +09 40 10.6
J1350+6132 1349+617   1  2  0.105  0.073 -1.000  0.025  0.019 -1.000 13 50 38.18 +61 32 48.5
J1353+7532 1352+757   1  4  0.175  0.172  0.164  0.038  0.042  0.038 13 53 23.16 +75 32 57.7
J1354-0206 1351-018   2 12  0.566  0.464  0.553  0.118  0.098  0.104 13 54 06.89 -02 06 03.1
J1354-1041 1352-104   1  3 -1.000  0.346 -1.000 -1.000  0.078 -1.000 13 54 46.51 -10 41 02.6
J1356-1101 1354-107   3 11  0.242  0.291  0.153  0.036  0.065  0.013 13 56 46.83 -11 01 29.2
J1357+7643 1357+769   3 15  0.566  0.607  0.578  0.117  0.124  0.118 13 57 55.37 +76 43 21.0
J1357-1744 1354-174   1  3  1.227  1.073  0.875  0.247  0.215  0.178 13 57 06.07 -17 44 01.9
J1359+4011 1357+404   1  2 -1.000  0.416  0.383 -1.000  0.089  0.091 13 59 38.09 +40 11 38.2
J1400+6210 1358+624   1  3  0.152  0.152  0.147  0.033  0.033  0.035 14 00 28.64 +62 10 38.5
J1401+5835 1400+588   2  8  0.388  0.271  0.324  0.084  0.029  0.074 14 01 45.70 +58 35 42.2
J1404+0728 1402+077   1  2 -1.000  0.159 -1.000 -1.000  0.036 -1.000 14 04 32.99 +07 28 46.9
J1406-0848 1403-085   2  7  0.133  0.128  0.117  0.030  0.015  0.029 14 06 00.70 -08 48 06.8
J1407+2827 OQ208      2  6  0.125  0.215 -1.000  0.015  0.045 -1.000 14 07 00.39 +28 27 14.6
J1408-0752 1406-076   4 17 -1.000  0.689  0.550 -1.000  0.140  0.109 14 08 56.48 -07 52 26.6
J1409-2657 1406-267 C 1  4  0.634  0.332 -1.000  0.125  0.063 -1.000 14 09 50.16 -26 57 36.9
J1410+0731 1408+077   1  2 -1.000  0.672 -1.000 -1.000  0.139 -1.000 14 10 35.07 +07 31 21.4
J1415+1320 1413+135   1  2  0.636 -1.000 -1.000  0.133 -1.000 -1.000 14 15 58.81 +13 20 23.7
J1415+3706 1413+373   1  3  0.501  0.375 -1.000  0.092  0.082 -1.000 14 15 28.46 +37 06 21.1
J1417+4607 1415+463   1  2  0.330 -1.000 -1.000  0.076 -1.000 -1.000 14 17 08.16 +46 07 05.4
J1418-3509 1415-349   1  6  0.184  0.205  0.173  0.043  0.042  0.034 14 18 58.91 -35 09 42.5
J1419+0628 1416+067   1  3  0.583  0.341 -1.000  0.111  0.076 -1.000 14 19 08.18 +06 28 34.8
J1419+5423 1418+546 C 1 12  0.612  0.587  0.491  0.133  0.114  0.097 14 19 46.59 +54 23 14.7
J1419-1928 1417-192   1  3  0.276  0.220  0.253  0.057  0.046  0.054 14 19 49.73 -19 28 25.2
J1420+3721 1417+375   1  3  0.216  0.205  0.219  0.049  0.043  0.055 14 20 00.34 +37 21 34.6
J1421+7513 1421+754   1  2 -1.000  0.077  0.087 -1.000  0.019  0.022 14 21 15.01 +75 13 20.2
J1422-2308 1419-229   1  3  0.232  0.186  0.158  0.048  0.039  0.037 14 22 37.10 -23 08 30.1
J1425-2513 1422-249   1  3  0.288  0.361 -1.000  0.060  0.079 -1.000 14 25 23.03 -25 13 06.9
J1427-3305 1424-328   1  2  0.091  0.086 -1.000  0.022  0.021 -1.000 14 27 41.36 -33 05 31.5
J1429+5406 1427+543   3 13  0.563  0.456  0.464  0.123  0.058  0.115 14 29 21.87 +54 06 11.1
J1430+4204 1428+422   2  7  0.197  0.167  0.194  0.042  0.036  0.021 14 30 23.74 +42 04 36.4
J1433-1548 1430-155   2  7  0.323  0.249  0.214  0.072  0.028  0.025 14 33 21.45 -15 48 44.6
J1434+1952 1432+200   2  8  0.344  0.298 -1.000  0.077  0.066 -1.000 14 34 39.79 +19 52 00.7
J1434+4203 1432+422   1  3 -1.000  0.243  0.269 -1.000  0.049  0.057 14 34 05.69 +42 03 15.9
J1436+2321 1434+235   1  2  0.527 -1.000 -1.000  0.105 -1.000 -1.000 14 36 40.98 +23 21 03.2
J1436+6336 1435+638   1  3 -1.000  0.126  0.153 -1.000  0.028  0.036 14 36 45.80 +63 36 37.8
J1438+3710 1436+373   1  5  0.683  0.384  0.566  0.146  0.091  0.115 14 38 53.61 +37 10 35.4
J1438+4418 1436+445   1  3  0.101  0.145  0.129  0.024  0.031  0.032 14 38 28.50 +44 18 12.0
J1439-1531 1437-153 C 1  3  0.297  0.355 -1.000  0.070  0.066 -1.000 14 39 56.87 -15 31 50.5
J1440+0157 1438+021   1  6  0.319  0.321  0.314  0.069  0.068  0.060 14 40 59.49 +01 57 44.1
J1440+3820 1438+385   1  5 -1.000  0.191  0.220 -1.000  0.047  0.056 14 40 22.33 +38 20 13.6
J1441+6318 1440+635   1  3 -1.000  0.163  0.129 -1.000  0.029  0.030 14 41 58.66 +63 18 33.4
J1443+2501 1441+252   1  2  0.082  0.077 -1.000  0.021  0.019 -1.000 14 43 56.89 +25 01 44.4
J1443+6332 1442+637   2  7  0.193  0.172  0.193  0.024  0.036  0.021 14 43 58.60 +63 32 26.3
J1445-1629 1443-162   2  6  0.177  0.176 -1.000  0.022  0.040 -1.000 14 45 53.37 -16 29 01.6
J1446+1721 1444+175   2  8  0.452  0.377  0.319  0.048  0.077  0.075 14 46 35.34 +17 21 07.5
J1448+0402 1446+042   1  3 -1.000  0.350  0.386 -1.000  0.070  0.079 14 48 50.36 +04 02 19.8
J1448-1620 1445-161   1  6  0.326  0.351  0.253  0.069  0.070  0.051 14 48 15.05 -16 20 24.5
J1450+0910 1448+093   1  2 -1.000  0.220 -1.000 -1.000  0.044 -1.000 14 50 31.16 +09 10 27.9
J1451+1343 1449+139   1  4 -1.000  0.224  0.222 -1.000  0.048  0.056 14 51 31.49 +13 43 24.0
J1453+2648 1451+270   1  2  0.432 -1.000 -1.000  0.079 -1.000 -1.000 14 53 53.60 +26 48 33.4
J1453-2522 1450-251   1  3  0.324  0.302  0.349  0.066  0.062  0.072 14 53 44.21 -25 22 47.5
J1454-3400 1450-338   1  3 -1.000  0.176  0.172 -1.000  0.036  0.039 14 54 02.47 -34 00 57.2
J1458+0416 1456+044   2  6  0.505  0.387  0.456  0.118  0.085  0.058 14 58 59.35 +04 16 13.8
J1458+3720 1456+375   2  8 -1.000  0.385  0.382 -1.000  0.086  0.075 14 58 44.79 +37 20 21.6
J1500+4751 1459+480 C 1  6  0.156  0.161  0.124  0.037  0.035  0.028 15 00 48.65 +47 51 15.5
J1504+1029 1502+106 C 3 15  1.185  1.128  0.959  0.073  0.224  0.187 15 04 24.97 +10 29 39.1
J1505+0326 1502+036 C 1  6  0.370  0.350  0.345  0.076  0.072  0.071 15 05 06.47 +03 26 30.8
J1506+3730 1504+377 C 2  9  0.279  0.296  0.290  0.057  0.063  0.058 15 06 09.52 +37 30 51.1
J1506+4239 1505+428 C 1  3  0.512  0.367 -1.000  0.106  0.089 -1.000 15 06 53.04 +42 39 23.0
J1506+8319 1510+835   1  6  0.397  0.429  0.424  0.083  0.086  0.082 15 06 24.71 +83 19 28.0
J1506-0919 1503-091   1  4  0.161  0.150  0.138  0.037  0.034  0.032 15 06 03.03 -09 19 12.0
J1508-1548 1505-156   2 11  0.521  0.349  0.396  0.102  0.075  0.085 15 08 35.70 -15 48 31.5
J1511+0518 1509+054   1  4 -1.000  0.141  0.129 -1.000  0.031  0.028 15 11 41.26 +05 18 09.2
J1513+2338 1511+238   2  9 -1.000  0.375  0.303 -1.000  0.066  0.059 15 13 40.18 +23 38 35.2
J1513-1012 1511-100 C 1 12  1.176  1.145  1.253  0.237  0.234  0.252 15 13 44.89 -10 12 00.2
J1514+0252 1512+030   2  8  0.442  0.486  0.346  0.099  0.115  0.038 15 14 34.73 +02 52 48.5
J1516+1932 1514+197 C 1  6  0.480  0.434  0.419  0.095  0.086  0.085 15 16 56.79 +19 32 12.9
J1517-2422 1514-241   2 12  1.364  1.023  0.698  0.252  0.152  0.131 15 17 41.81 -24 22 19.4
J1519-1151 1517-116   1  5 -1.000  0.195  0.227 -1.000  0.046  0.055 15 19 44.78 -11 51 44.5
J1521+0430 1518+046   1  4 -1.000  0.184 -1.000 -1.000  0.045 -1.000 15 21 14.41 +04 30 21.6
J1522-2936 1519-294   1  4  0.113  0.143  0.113  0.026  0.033  0.028 15 22 25.48 -29 36 25.2
J1532+6755 1532+680   1  4  0.136  0.144  0.109  0.034  0.028  0.027 15 32 43.34 +67 55 14.0
J1532-2716 1529-271   2  7  0.378  0.468  0.463  0.079  0.093  0.051 15 32 02.57 -27 16 37.9
J1534-2218 1531-221   3 16  0.351  0.506  0.590  0.051  0.107  0.080 15 34 23.52 -22 18 54.3
J1541+5348 1540+539   1  3  0.693  0.524  0.585  0.139  0.106  0.119 15 41 25.46 +53 48 13.0
J1550-0538 1547-054   1  6  0.366  0.353  0.352  0.076  0.072  0.069 15 50 29.84 -05 38 11.0
J1551-1755 1548-177   1  5 -1.000  0.145  0.148 -1.000  0.034  0.033 15 51 14.59 -17 55 02.3
J1555-0326 1552-033   1  2 -1.000  0.148  0.102 -1.000  0.035  0.025 15 55 30.74 -03 26 49.5
J1558+5625 1557+565   1  4 -1.000  0.248  0.267 -1.000  0.060  0.065 15 58 48.28 +56 25 14.1
J1558-1409 1555-140   1  2 -1.000  0.109 -1.000 -1.000  0.025 -1.000 15 58 21.94 -14 09 59.0
J1600-0722 1558-072   2  7  0.798  0.666  0.853  0.165  0.144  0.092 16 00 56.47 -07 22 05.2
J1603+1554 1601+160   1  5  0.192  0.210  0.172  0.042  0.040  0.040 16 03 38.06 +15 54 02.3
J1603+5730 1602+576   1  3 -1.000  0.210  0.127 -1.000  0.047  0.029 16 03 55.93 +57 30 54.4
J1604-2223 1601-222   1  6  0.130  0.154  0.151  0.032  0.034  0.032 16 04 01.47 -22 23 40.9
J1607+1551 1604+159   1  5  0.229  0.153  0.138  0.050  0.037  0.033 16 07 06.43 +15 51 34.4
J1607-3331 1604-333   1  5  0.227  0.172  0.128  0.046  0.037  0.032 16 07 34.76 -33 31 08.9
J1610-3958 1606-398   1  6  0.208  0.237  0.210  0.048  0.049  0.046 16 10 21.87 -39 58 58.3
J1611+1856 1609+190   1  3  0.656  1.033 -1.000  0.166  0.204 -1.000 16 11 49.04 +18 56 38.1
J1619+2247 1617+229 C 1  6  0.352  0.446  0.487  0.077  0.100  0.123 16 19 14.82 +22 47 47.8
J1619-1817 1616-181   1  3 -1.000  0.212  0.119 -1.000  0.046  0.029 16 19 16.68 -18 17 21.7
J1623+0741 1621+078   1  5 -1.000  0.106  0.125 -1.000  0.026  0.029 16 23 58.25 +07 41 30.5
J1623+3909 1621+392   3 11  0.181  0.222  0.184  0.015  0.050  0.028 16 23 07.62 +39 09 32.4
J1624-0649 1621-067   2 12  0.264  0.239  0.259  0.056  0.053  0.055 16 24 32.92 -06 49 49.6
J1628+4734 1627+476   2 12  0.406  0.387  0.417  0.083  0.088  0.089 16 28 37.50 +47 34 10.4
J1635+6019 1634+604   1  6  0.190  0.179  0.238  0.043  0.043  0.048 16 35 37.65 +60 19 56.7
J1637-3309 1634-330   1  6  0.738  0.712  0.694  0.151  0.149  0.135 16 37 36.53 -33 09 04.8
J1638+5720 1637+574 C 2 12  1.305  1.150  1.057  0.125  0.230  0.210 16 38 13.45 +57 20 23.9
J1639+5357 1638+540   1  5  0.380  0.361  0.351  0.082  0.091  0.089 16 39 39.84 +53 57 47.1
J1639+8631 1654+866   1  4 -1.000  0.114  0.137 -1.000  0.027  0.028 16 39 25.01 +86 31 53.1
J1641+2257 1639+230   1  3  0.331  0.308 -1.000  0.086  0.068 -1.000 16 41 25.22 +22 57 04.0
J1642+2523 1640+254   1  3  0.235  0.223  0.192  0.053  0.047  0.044 16 42 40.41 +25 23 07.6
J1642+3948 3C345      1  6  0.398  0.407  0.351  0.083  0.080  0.071 16 42 58.80 +39 48 36.9
J1642+6856 1642+690   1  6  1.247  1.370  1.742  0.251  0.302  0.341 16 42 07.84 +68 56 39.7
J1642-0621 1639-062   2 12  2.234  2.224  2.002  0.437  0.425  0.399 16 42 02.17 -06 21 23.6
J1644+0720 1641+074   1  6  0.767  0.725  0.672  0.157  0.153  0.140 16 44 16.32 +07 20 33.7
J1646+4059 1645+410   1  6  0.223  0.241  0.200  0.048  0.048  0.043 16 46 56.85 +40 59 17.1
J1646+7419 1647+744   1  6  0.206  0.214  0.278  0.049  0.051  0.055 16 46 15.17 +74 19 11.0
J1648+4104 1646+411   3 12  0.301  0.263  0.191  0.064  0.059  0.029 16 48 29.25 +41 04 05.5
J1649+0626 1647+065   1  6  0.325  0.331  0.304  0.070  0.070  0.062 16 49 50.49 +06 26 53.4
J1652+0618 1649+063   2  6  0.279  0.453  0.328  0.035  0.088  0.034 16 52 01.40 +06 18 55.3
J1653+3107 1651+312   1  6  0.223  0.213  0.219  0.051  0.046  0.044 16 53 29.91 +31 07 56.8
J1656+1826 1654+185   3 16  0.234  0.254  0.151  0.052  0.052  0.023 16 56 34.08 +18 26 26.3
J1656-0206 1654-020   1  3 -1.000  0.210 -1.000 -1.000  0.049 -1.000 16 56 56.11 -02 06 49.5
J1658+3443 1656+348   1  6  0.293  0.300  0.270  0.062  0.062  0.051 16 58 01.41 +34 43 28.4
J1659+0213 1657+022   2 12  0.178  0.165  0.157  0.041  0.040  0.034 16 59 44.99 +02 13 07.0
J1701+3954 1659+399   1  3  0.394  0.532 -1.000  0.085  0.107 -1.000 17 01 24.63 +39 54 37.0
J1701-2954 1657-298   2 10  0.387  0.366  0.342  0.038  0.075  0.037 17 01 09.85 -29 54 40.3
J1707+0148 1705+018 C 3 15  0.586  0.535  0.337  0.082  0.112  0.021 17 07 34.41 +01 48 45.6
J1707+1846 1705+188   1  3  0.459  0.411 -1.000  0.110  0.091 -1.000 17 07 53.74 +18 46 39.0
J1708+0035 1706+006   1  2 -1.000  0.163 -1.000 -1.000  0.037 -1.000 17 08 44.64 +00 35 09.5
J1710-0355 1707-038   1  2  0.329 -1.000  0.460  0.075 -1.000  0.117 17 10 17.20 -03 55 50.1
J1713+4916 1712+493   1  3 -1.000  0.104  0.101 -1.000  0.024  0.026 17 13 35.14 +49 16 32.5
J1714-0558 1712-059   2 12  0.170  0.198  0.163  0.038  0.041  0.016 17 14 56.57 -05 58 20.5
J1716-0452 1713-048   2  9  0.319  0.272  0.245  0.069  0.058  0.028 17 16 26.48 -04 52 11.9
J1719-1420 1716-142   2  6  0.142  0.162  0.122  0.018  0.038  0.015 17 19 02.01 -14 20 19.0
J1722+2458 1720+250   2  5 -1.000  0.279  0.158 -1.000  0.063  0.018 17 22 52.98 +24 58 34.6
J1724+6055 1724+609   1  3 -1.000  0.177  0.208 -1.000  0.039  0.049 17 24 41.41 +60 55 55.7
J1727+4530 1726+455 C 1  3 -1.000  1.171  0.961 -1.000  0.219  0.209 17 27 27.65 +45 30 39.7
J1727+5510 1726+552   1  3 -1.000  0.171  0.188 -1.000  0.039  0.047 17 27 23.46 +55 10 53.5
J1728+1215 1725+123   2  6  0.417  0.516  0.281  0.048  0.103  0.029 17 28 07.05 +12 15 39.4
J1728+5013 1727+502   1  3  0.521  0.641 -1.000  0.113  0.136 -1.000 17 28 18.62 +50 13 10.4
J1734+3857 1732+389 C 1  6  0.510  0.503  0.436  0.105  0.101  0.088 17 34 20.57 +38 57 51.4
J1735+5049 1734+508   1  4 -1.000  0.370  0.287 -1.000  0.082  0.063 17 35 49.00 +50 49 11.5
J1735-0559 1732-059   1  6  0.251  0.263  0.302  0.054  0.052  0.058 17 35 26.78 -05 59 50.2
J1738+3224 1736+324   1  3 -1.000  0.268  0.137 -1.000  0.053  0.032 17 38 40.50 +32 24 09.0
J1739+4737 1738+476 C 1  2 -1.000  0.666  0.533 -1.000  0.157  0.111 17 39 57.12 +47 37 58.3
J1740+0311 1738+032   1  6 -1.000  0.299  0.252 -1.000  0.063  0.057 17 40 37.19 +03 11 47.8
J1740+4506 1738+451   1  3  0.482  0.380 -1.000  0.105  0.087 -1.000 17 40 06.37 +45 06 50.3
J1748+3404 1746+340   1  2  0.174  0.141 -1.000  0.041  0.036 -1.000 17 48 05.81 +34 04 01.1
J1748+7005 1749+701 C 1  3  0.371  0.444 -1.000  0.081  0.092 -1.000 17 48 32.84 +70 05 50.7
J1752+0611 1749+062   1  3 -1.000  0.276  0.273 -1.000  0.056  0.061 17 52 14.66 +06 11 48.1
J1752+1734 1750+175   1  2 -1.000  0.191  0.120 -1.000  0.043  0.030 17 52 46.00 +17 34 20.3
J1752-1011 1749-101   1  3  0.843  0.850 -1.000  0.172  0.175 -1.000 17 52 36.97 -10 11 44.7
J1753+2848 1751+288 C 1  6 -1.000  1.211  1.133 -1.000  0.236  0.215 17 53 42.47 +28 48 04.9
J1801+0438 1758+046   1  6 -1.000  0.582  0.571 -1.000  0.120  0.123 18 01 04.24 +04 38 18.2
J1801+4404 1800+440 C 1  6  1.818  1.765 -1.000  0.365  0.354 -1.000 18 01 32.31 +44 04 21.9
J1804+0101 1801+010   1  3  1.639  1.306  1.387  0.341  0.263  0.284 18 04 15.98 +01 01 32.4
J1805+1714 1803+172   1  3  0.443  0.407 -1.000  0.113  0.093 -1.000 18 05 47.43 +17 14 55.9
J1807+2204 1805+220   1  3  0.263  0.229 -1.000  0.057  0.053 -1.000 18 07 38.80 +22 04 56.4
J1809+2758 1807+279   1  6 -1.000  0.432  0.433 -1.000  0.089  0.089 18 09 11.97 +27 58 11.7
J1815+6127 1815+614   1  2 -1.000  0.128 -1.000 -1.000  0.032 -1.000 18 15 36.79 +61 27 11.6
J1822+8257 1828+829   1  3  0.414  0.428 -1.000  0.092  0.096 -1.000 18 22 03.05 +82 57 20.6
J1826+1831 1824+185   1  6  0.657  0.566  0.653  0.133  0.125  0.121 18 26 17.71 +18 31 52.8
J1830+0619 1827+062   1  6 -1.000  0.944  0.956 -1.000  0.194  0.191 18 30 05.93 +06 19 15.9
J1831+2200 1829+219   1  3  0.745  0.872 -1.000  0.158  0.179 -1.000 18 31 18.89 +22 00 12.3
J1832+1357 1830+139   1  3  0.512  0.566 -1.000  0.115  0.117 -1.000 18 32 43.47 +13 57 44.4
J1835+6119 1834+612   1  3  0.474  0.480 -1.000  0.101  0.100 -1.000 18 35 19.67 +61 19 40.0
J1841+7947 1845+797   1  3  0.151  0.196 -1.000  0.037  0.044 -1.000 18 42 08.99 +79 46 17.1
J1845+3541 1843+356   1  3  1.883  1.381 -1.000  0.329  0.282 -1.000 18 45 35.10 +35 41 16.7
J1848+3219 1846+322   1  2  0.247 -1.000 -1.000  0.058 -1.000 -1.000 18 48 22.08 +32 19 02.6
J1848+3244 1846+326   1  3  0.603  0.512 -1.000  0.125  0.110 -1.000 18 48 34.36 +32 44 00.1
J1849+6705 1849+670 C 2  6  1.762  2.509  3.334  0.184  0.518  0.334 18 49 16.07 +67 05 41.6
J1850+2825 1848+283   1  2  0.329  0.306 -1.000  0.073  0.079 -1.000 18 50 27.58 +28 25 13.1
J1851+6100 1851+609   1  3  0.877  1.046 -1.000  0.179  0.181 -1.000 18 51 52.36 +61 00 38.7
J1853-3628 1849-365   1  3  0.206  0.233 -1.000  0.046  0.053 -1.000 18 53 17.91 -36 28 42.1
J1855+3742 1853+376   1  2  0.342 -1.000 -1.000  0.076 -1.000 -1.000 18 55 27.70 +37 42 56.9
J1907+0127 1904+013   1  2 -1.000  0.169  0.211 -1.000  0.037  0.050 19 07 11.99 +01 27 08.9
J1912-1504 1909-151   1  2  0.384  0.346 -1.000  0.085  0.083 -1.000 19 12 11.93 -15 04 57.5
J1920-0236 1918-026   1  3  0.430  0.588 -1.000  0.100  0.113 -1.000 19 20 43.26 -02 36 11.6
J1924-2914 1921-293 C 1  3 -1.000  6.746  5.925 -1.000  1.271  1.187 19 24 51.05 -29 14 30.1
J1928+0848 1926+087   1  3  0.882  1.224 -1.000  0.185  0.215 -1.000 19 28 40.85 +08 48 48.4
J1933+1504 1931+149   1  2  0.233 -1.000 -1.000  0.054 -1.000 -1.000 19 33 21.80 +15 04 46.4
J1934-2416 1931-243   1  3  0.507  0.486 -1.000  0.115  0.113 -1.000 19 34 52.84 -24 16 24.3
J1938+0448 1936+046   1  2  0.175 -1.000  0.239  0.039 -1.000  0.058 19 38 30.66 +04 48 11.6
J1938-1749 1935-179   1  3 -1.000  0.286  0.277 -1.000  0.055  0.062 19 38 04.95 -17 49 20.3
J1939-1525 1936-155 C 1  5 -1.000  0.677  0.618 -1.000  0.153  0.136 19 39 26.65 -15 25 43.0
J1944+5448 1943+546   1  2  0.156 -1.000  0.214  0.035 -1.000  0.054 19 44 31.51 +54 48 07.0
J1956-3225 1953-325   1  3  1.501  1.544 -1.000  0.304  0.282 -1.000 19 56 59.45 -32 25 46.0
J2000-1325 1957-135   1  3  0.487 -1.000  0.328  0.096 -1.000  0.080 20 00 42.14 -13 25 33.5
J2000-1748 1958-179 C 2  9  1.808  2.130  2.035  0.175  0.403  0.412 20 00 57.09 -17 48 57.6
J2002+4725 2000+472 C 1  2 -1.000  0.498  0.563 -1.000  0.121  0.115 20 02 10.41 +47 25 28.7
J2003+6625 2003+662   1  2  0.193  0.311 -1.000  0.042  0.071 -1.000 20 03 54.50 +66 25 56.3
J2005-1822 2002-185   1  2  0.260 -1.000 -1.000  0.055 -1.000 -1.000 20 05 17.29 -18 22 03.3
J2005-2310 2002-233   1  2 -1.000  0.423  0.406 -1.000  0.090  0.103 20 05 56.59 -23 10 27.0
J2007+0636 2004+064   1  3  0.848  0.985 -1.000  0.177  0.201 -1.000 20 07 11.91 +06 36 44.5
J2009+7229 2010+723   2  6  0.569  0.509  0.440  0.122  0.052  0.048 20 09 52.30 +72 29 19.3
J2011-1546 2008-159 C 3  9  1.619  1.512  1.056  0.214  0.306  0.073 20 11 15.71 -15 46 40.2
J2014+5059 2013+508   2  8  0.595  0.626  0.588  0.068  0.126  0.121 20 14 28.58 +50 59 09.5
J2015-0137 2012-017   1  2  0.361  0.381 -1.000  0.093  0.094 -1.000 20 15 15.15 -01 37 32.5
J2016+1632 2013+163 C 1  3 -1.000  0.526  0.457 -1.000  0.104  0.111 20 16 13.86 +16 32 34.1
J2018+0831 2015+083   2  6  0.494  0.549  0.335  0.109  0.063  0.041 20 18 11.31 +08 31 54.5
J2020+2942 2018+295   1  2 -1.000  0.330  0.240 -1.000  0.082  0.059 20 20 06.56 +29 42 14.1
J2023+2223 2021+222   1  3  1.240  0.959 -1.000  0.249  0.195 -1.000 20 23 23.16 +22 23 52.5
J2023-0123 2020-015   1  5  0.639  0.503  0.661  0.143  0.106  0.108 20 23 32.81 -01 23 42.1
J2024-3253 2021-330   1  5 -1.000  0.532  0.432 -1.000  0.116  0.091 20 24 35.57 -32 53 35.9
J2025-2845 2022-289   1  3 -1.000  1.107  0.937 -1.000  0.207  0.196 20 25 53.61 -28 45 48.6
J2035+1857 2033+187   1  6 -1.000  1.029  0.866 -1.000  0.205  0.177 20 35 33.98 +18 57 05.4
J2038+5119 3C418    C 1  3 -1.000  1.385  1.776 -1.000  0.288  0.356 20 38 37.03 +51 19 12.6
J2042+7508 2043+749   1  2  0.214  0.156 -1.000  0.051  0.038 -1.000 20 42 37.30 +75 08 02.4
J2047-1639 2044-168   1  2  0.190 -1.000 -1.000  0.044 -1.000 -1.000 20 47 19.66 -16 39 05.8
J2049+1003 2047+098   2  5  0.446  0.336  0.376  0.050  0.079  0.041 20 49 45.86 +10 03 14.3
J2050+0407 2047+039   1  3  0.467  0.426  0.445  0.111  0.087  0.097 20 50 06.24 +04 07 48.8
J2050+3127 CL4      C 1  3 -1.000  0.333  0.243 -1.000  0.078  0.059 20 50 51.13 +31 27 27.3
J2050-2628 2047-266   2  6  0.334  0.282  0.234  0.072  0.065  0.029 20 50 24.69 -26 28 18.0
J2051+1743 2049+175   1  6 -1.000  0.814  0.619 -1.000  0.158  0.123 20 51 35.58 +17 43 36.9
J2056-3208 2053-323   3  8  0.928  0.720  0.670  0.197  0.148  0.047 20 56 25.07 -32 08 47.8
J2101-2933 2058-297   1  3  0.591  0.410 -1.000  0.109  0.092 -1.000 21 01 01.65 -29 33 27.8
J2106+2135 2103+213   1  2 -1.000  0.238  0.262 -1.000  0.059  0.060 21 06 10.81 +21 35 35.9
J2108+1430 2106+143   1  3 -1.000  0.340  0.280 -1.000  0.078  0.064 21 08 41.03 +14 30 27.0
J2109+3532 2107+353   1  6 -1.000  0.934  0.492 -1.000  0.187  0.106 21 09 31.87 +35 32 57.5
J2114+2832 2112+283   1  3 -1.000  0.416  0.292 -1.000  0.098  0.068 21 14 58.33 +28 32 57.1
J2115+2933 2113+293 C 1  6 -1.000  0.678  0.488 -1.000  0.147  0.094 21 15 29.41 +29 33 38.3
J2115-1416 2112-144   1  3  0.256 -1.000  0.273  0.055 -1.000  0.062 21 15 18.43 -14 16 43.3
J2117+0503 2114+048   1  2 -1.000  0.244  0.328 -1.000  0.052  0.075 21 17 20.75 +05 03 04.1
J2121-3703 2118-372   1  4  0.406  0.511  0.673  0.095  0.105  0.169 21 21 13.19 -37 03 08.9
J2123+0535 2121+053   2  9  1.146  1.368  0.770  0.122  0.140  0.152 21 23 44.51 +05 35 22.0
J2125+0441 2122+044   1  3  0.392  0.246  0.417  0.100  0.053  0.091 21 25 29.25 +04 41 35.5
J2129-1538 2126-158   2  8  0.463 -1.000  0.337  0.045 -1.000  0.073 21 29 12.17 -15 38 41.0
J2130-0927 2127-096   2  4 -1.000  0.604  0.547 -1.000  0.121  0.061 21 30 19.08 -09 27 37.4
J2131-1207 2128-123 C 2  5  0.757  1.133  0.473  0.072  0.105  0.050 21 31 35.26 -12 07 04.7
J2134-0153 2131-021 C 1  6 -1.000  1.551  1.787 -1.000  0.291  0.331 21 34 10.30 -01 53 17.2
J2138-2439 2135-248   1  2  0.240  0.210 -1.000  0.057  0.049 -1.000 21 38 37.18 -24 39 54.4
J2143+1743 2141+175   2  8  0.616  0.691  0.714  0.075  0.154  0.153 21 43 35.54 +17 43 48.7
J2145+1115 2142+110   1  6 -1.000  0.537  0.514 -1.000  0.119  0.108 21 45 18.77 +11 15 27.3
J2146+0427 2144+042   1  5 -1.000  0.497  0.463 -1.000  0.111  0.101 21 46 55.19 +04 27 25.4
J2147+0929 2144+092   1  6 -1.000  0.898  0.851 -1.000  0.186  0.165 21 47 10.16 +09 29 46.6
J2148+0657 2145+067 C 1  6 -1.000  5.356  4.008 -1.000  1.028  0.713 21 48 05.45 +06 57 38.6
J2148-1723 2145-176   1  2  0.294 -1.000 -1.000  0.059 -1.000 -1.000 21 48 36.80 -17 23 44.0
J2151+0552 2149+056   1  3 -1.000  0.345  0.219 -1.000  0.079  0.055 21 51 37.87 +05 52 12.9
J2152+1734 2150+173 C 2  8 -1.000  0.441  0.304 -1.000  0.088  0.068 21 52 24.81 +17 34 37.7
J2154+1727 2152+172   1  2 -1.000  0.252 -1.000 -1.000  0.048 -1.000 21 54 40.90 +17 27 50.7
J2155+2250 2152+226   1  2 -1.000  0.397  0.454 -1.000  0.089  0.098 21 55 06.45 +22 50 22.2
J2156-0037 2153-008   1  3 -1.000  0.784  0.702 -1.000  0.138  0.146 21 56 14.75 -00 37 04.5
J2157+1014 2154+100   1  3 -1.000  0.430  0.209 -1.000  0.096  0.053 21 57 12.86 +10 14 24.7
J2157+3127 2155+312   1  5 -1.000  0.457  0.508 -1.000  0.109  0.103 21 57 28.82 +31 27 01.3
J2158-1501 2155-152   2  6  1.128  0.602  0.319  0.091  0.119  0.038 21 58 06.28 -15 01 09.3
J2158-3013 2155-304   1  4  0.509  0.440  0.345  0.108  0.084  0.086 21 58 52.06 -30 13 32.1
J2202-2335 2200-238   1  3  0.359  0.311  0.346  0.076  0.066  0.076 22 02 55.99 -23 35 10.2
J2203+3145 2201+315   1  6 -1.000  2.680  2.182 -1.000  0.533  0.393 22 03 14.97 +31 45 38.2
J2208+6519 2206+650   1  3 -1.000  0.459 -1.000 -1.000  0.107 -1.000 22 08 03.11 +65 19 38.7
J2210+2013 2208+199   1  5 -1.000  0.641  0.648 -1.000  0.143  0.135 22 10 51.65 +20 13 24.0
J2211+1841 2209+184   1  6 -1.000  0.587  0.360 -1.000  0.141  0.075 22 11 53.88 +18 41 49.8
J2211-1328 2208-137   2  9  0.951  0.808  0.735  0.108  0.163  0.163 22 11 24.09 -13 28 09.7
J2213-2529 2210-257   1  6  0.375  0.387  0.423  0.088  0.087  0.094 22 13 02.49 -25 29 30.0
J2216+3518 2214+350 C 1  3 -1.000  0.328  0.204 -1.000  0.069  0.049 22 16 20.00 +35 18 14.1
J2217+2421 2214+241   1  6 -1.000  0.930  0.937 -1.000  0.198  0.187 22 17 00.82 +24 21 45.9
J2218+1520 2215+150   1  6 -1.000  1.131  0.935 -1.000  0.226  0.176 22 18 10.91 +15 20 35.7
J2225+2118 2223+210   1  6 -1.000  1.496  1.392 -1.000  0.299  0.270 22 25 38.04 +21 18 06.4
J2226+0052 2224+006   1  2 -1.000  0.278  0.195 -1.000  0.063  0.049 22 26 46.53 +00 52 11.3
J2229-0832 2227-088   3  9  2.353  2.722  2.702  0.315  0.546  0.174 22 29 40.08 -08 32 54.4
J2230+6946 2229+695   1  4  0.508  0.435  0.563  0.128  0.094  0.126 22 30 36.46 +69 46 28.0
J2230-1325 2227-136   2  9  0.455  0.645  0.609  0.046  0.142  0.121 22 30 15.30 -13 25 42.9
J2232+1143 CTA102     1  6 -1.000  4.748  3.398 -1.000  0.926  0.628 22 32 36.40 +11 43 50.9
J2233+4245 2231+425   1  2 -1.000  0.296  0.260 -1.000  0.074  0.061 22 33 32.40 +42 45 39.9
J2236+2828 2234+282   3 15  1.151  1.369  0.964  0.086  0.269  0.189 22 36 22.47 +28 28 57.4
J2236-1433 2233-148   1  6  0.258  0.147  0.237  0.053  0.035  0.049 22 36 34.08 -14 33 22.1
J2238+1242 2236+124   1  2 -1.000  0.379 -1.000 -1.000  0.080 -1.000 22 38 34.60 +12 42 50.7
J2241+0953 2239+096 C 1  3  0.368 -1.000  0.377  0.075 -1.000  0.080 22 41 49.71 +09 53 52.4
J2243-2544 2240-260   1  3  0.267  0.173  0.198  0.060  0.041  0.051 22 43 26.40 -25 44 30.6
J2244+4057 2241+406   3 15  0.845  0.858  0.801  0.062  0.175  0.160 22 44 12.73 +40 57 13.6
J2245+0500 2243+047   1  3 -1.000  0.382  0.236 -1.000  0.088  0.059 22 45 53.65 +05 00 56.9
J2247-1237 2245-128   2  9  0.346  0.304  0.356  0.036  0.072  0.074 22 47 52.64 -12 37 19.7
J2247-3657 2244-372   1  2 -1.000  0.410 -1.000 -1.000  0.101 -1.000 22 47 03.91 -36 57 46.3
J2248-3235 2245-328   1  6  0.734  0.628  0.934  0.164  0.131  0.188 22 48 38.68 -32 35 52.1
J2249+2107 2246+208   1  6 -1.000  0.731  0.610 -1.000  0.151  0.124 22 49 00.56 +21 07 02.8
J2253+1608 3C454.3  C 2 12 14.352 13.060 13.394  1.431  2.583  2.629 22 53 57.74 +16 08 53.5
J2253+1942 2250+194   2  6  0.305  0.349  0.299  0.037  0.079  0.034 22 53 07.36 +19 42 34.6
J2254+1341 2251+134   3 10  0.417  0.457  0.327  0.033  0.075  0.082 22 54 21.01 +13 41 48.6
J2255+4202 2253+417   2  7 -1.000  0.415  0.377 -1.000  0.092  0.088 22 55 36.70 +42 02 52.5
J2256-2011 2254-204   2  6  1.003  0.515  0.625  0.104  0.051  0.131 22 56 41.20 -20 11 40.5
J2257+0243 2254+024 C 1  3  0.327 -1.000  0.356  0.069 -1.000  0.076 22 57 17.56 +02 43 17.5
J2258-2758 2255-282 C 1 12  1.295  1.311  1.360  0.240  0.238  0.251 22 58 05.96 -27 58 21.2
J2301+3726 2259+371   3 15  0.731  0.496  0.578  0.052  0.111  0.118 23 01 27.73 +37 26 49.2
J2301-0158 2258-022   2  6 -1.000  0.802  0.689 -1.000  0.166  0.151 23 01 07.97 -01 58 04.5
J2303-1841 2300-189   1  6  0.388  0.328  0.343  0.075  0.069  0.071 23 03 02.97 -18 41 25.8
J2304+0620 2301+060   1  2 -1.000  0.393 -1.000 -1.000  0.089 -1.000 23 04 28.29 +06 20 08.3
J2304+2331 2302+232   1  2 -1.000  0.383  0.218 -1.000  0.096  0.054 23 04 36.43 +23 31 07.6
J2305+8242 2304+824   1  2 -1.000  0.115  0.139 -1.000  0.029  0.035 23 05 17.54 +82 42 49.1
J2307+3230 2304+322   1  2 -1.000  0.200 -1.000 -1.000  0.048 -1.000 23 07 15.91 +32 30 31.9
J2308+2008 2305+198   1  3  1.049  0.184 -1.000  0.198  0.046 -1.000 23 08 11.63 +20 08 42.1
J2311+3425 2308+341   2  9 -1.000  0.564  0.560 -1.000  0.124  0.119 23 11 05.32 +34 25 10.9
J2311+4543 2309+454 C 1  3 -1.000  0.371  0.389 -1.000  0.084  0.084 23 11 47.40 +45 43 56.0
J2312+7241 2310+724   2  6  0.406  0.356  0.325  0.049  0.078  0.038 23 12 19.69 +72 41 26.9
J2314-3138 2312-319   1  6  0.779  0.656  0.898  0.168  0.135  0.197 23 14 48.50 -31 38 39.5
J2321+3204 2319+317   2  9 -1.000  0.459  0.459 -1.000  0.103  0.097 23 21 54.95 +32 04 07.6
J2322+4445 2319+444   1  2 -1.000 -1.000  0.311 -1.000 -1.000  0.075 23 22 20.35 +44 45 42.3
J2323-0317 2320-035   2  9  1.550  1.077  1.318  0.147  0.212  0.241 23 23 31.95 -03 17 05.0
J2327+0940 2325+093 C 3 15  1.532  1.743  1.581  0.106  0.346  0.306 23 27 33.58 +09 40 09.4
J2327+1524 2324+151   2  6  0.334  0.377  0.296  0.036  0.038  0.067 23 27 21.96 +15 24 37.3
J2330+3348 2327+335   2  6 -1.000  0.388  0.387 -1.000  0.087  0.088 23 30 13.73 +33 48 36.4
J2332+0838 2330+083   2 11  0.409  0.505  0.410  0.046  0.117  0.089 23 32 57.59 +08 38 10.4
J2333-2343 2331-240   1  3 -1.000  0.671  0.656 -1.000  0.128  0.138 23 33 55.23 -23 43 40.6
J2334+0736 2331+073   2  9  1.050  0.962  0.982  0.098  0.207  0.211 23 34 12.82 +07 36 27.5
J2335-0131 2332-017   2  5  0.421  0.501  0.406  0.050  0.109  0.050 23 35 20.41 -01 31 09.5
J2337-0230 2335-027 C 1  3  0.755  0.760  0.741  0.153  0.153  0.150 23 37 57.33 -02 30 57.6
J2340+2641 2337+264   1  2 -1.000  0.309 -1.000 -1.000  0.059 -1.000 23 40 29.02 +26 41 56.8
J2343+2339 2340+233   3 13  0.578  0.471  0.469  0.042  0.102  0.100 23 43 12.38 +23 39 45.6
J2345-1555 2342-161   2  5  0.600  0.422  0.637  0.138  0.054  0.065 23 45 12.46 -15 55 07.8
J2346+0930 2344+09A C 1  6  0.596  0.798  0.308  0.118  0.155  0.068 23 46 36.83 +09 30 45.5
J2348-0425 2345-047   1  2 -1.000  0.259  0.217 -1.000  0.066  0.053 23 48 11.75 -04 25 56.3
J2349+3849 2346+385 C 2  9  0.622  0.413  0.584  0.069  0.092  0.111 23 49 20.82 +38 49 17.5
J2354-1513 2351-154   2  9  1.054  0.639  0.783  0.099  0.132  0.155 23 54 30.19 -15 13 11.2
J2357-1125 2354-117   2  6  0.460  0.375  0.583  0.052  0.090  0.131 23 57 31.19 -11 25 39.1
J2358+1955 2356+196   1  4  0.278  0.319  0.291  0.065  0.068  0.064 23 58 46.08 +19 55 20.3
J2358+3922 2356+390   2  8 -1.000  0.383  0.441 -1.000  0.084  0.087 23 58 59.85 +39 22 28.3
J2358-1020 2355-106 C 3  8  0.761  0.731  0.680  0.052  0.157  0.139 23 58 10.88 -10 20 08.6
J2359+3850 2356+385   3 11 -1.000  0.380  0.344 -1.000  0.053  0.076 23 59 33.18 +38 50 42.3
J2359-3133 2357-318 C 2  6  0.657  0.569  0.505  0.073  0.128  0.117 23 59 35.49 -31 33 43.8

